Physical Layer Security with Artificial Noise in MIMO Pinching-Antenna Systems

As next-generation wireless networks emerge, security is becoming a critical performance metric. However, conventional multiple-input-multiple-output (MIMO) systems often suffer from severe path loss and are vulnerable to nearby eavesdroppers due to their fixed-antenna configurations. Pinching-antenna systems (PASs) offer a promising alternative, leveraging reconfigurable pinching antennas (PAs) positioned along low-loss dielectric waveguides to enhance channel conditions and dynamically mitigate security threats. In this paper, we propose an artificial noise (AN)-aided beamforming framework for the PAS downlink that maximizes the secrecy rate (SR) by jointly optimizing the information beams, the AN covariance, and the PA positions. We examine both perfect and imperfect channel state information (CSI) for the eavesdropper's channel. For the latter, location errors are mapped via a Jacobian into an ellipsoidal channel uncertainty set to accurately formulate the problem. We derive a closed-form solution for the single-waveguide scenario, yielding the optimal PA location and an information/AN power-splitting rule. For multiple waveguides and users, we develop a deep neural network (DNN)-aided joint optimizer that outputs beams, AN, and PA placements. Numerical results demonstrate that the proposed scheme improves SR consistently over PAS baselines in single- and multi-user settings under both perfect and imperfect CSI.

==> Figures/pin_2_CDF_no_rn.dat <==
3.4697 0.0005
4.0989 0.0055
4.2778 0.0105
4.4184 0.0155
4.5353 0.0205
4.6226 0.0255
4.672 0.0305
4.7342 0.0355
4.7778 0.0405
4.8358 0.0455
4.9017 0.0505
4.9453 0.0555
4.9808 0.0605
5.0406 0.0655
5.085 0.0705
5.0959 0.0755
5.137 0.0805
5.1657 0.0855
5.1916 0.0905
5.2366 0.0955
5.2649 0.1005
5.2959 0.1055
5.3081 0.1105
5.3488 0.1155
5.39 0.1205
5.4307 0.1255
5.4443 0.1305
5.4713 0.1355
5.4934 0.1405
5.5178 0.1455
5.5278 0.1505
5.54 0.1555
5.5644 0.1605
5.5918 0.1655
5.6029 0.1705
5.6278 0.1755
5.6562 0.1805
5.6943 0.1855
5.7181 0.1905
5.7367 0.1955
5.7548 0.2005
5.7697 0.2055
5.7841 0.2105
5.8152 0.2155
5.8353 0.2205
5.8506 0.2255
5.8627 0.2305
5.8818 0.2355
5.9121 0.2405
5.93 0.2455
5.9469 0.2505
5.9712 0.2555
5.9935 0.2605
6.0092 0.2655
6.0278 0.2705
6.0517 0.2755
6.0684 0.2805
6.0896 0.2855
6.1177 0.2905
6.1349 0.2955
6.1512 0.3005
6.174 0.3055
6.1919 0.3105
6.2107 0.3155
6.2301 0.3205
6.243 0.3255
6.2614 0.3305
6.2745 0.3355
6.3014 0.3405
6.3199 0.3455
6.3426 0.3505
6.3554 0.3555
6.3778 0.3605
6.3937 0.3655
6.4043 0.3705
6.4293 0.3755
6.4409 0.3805
6.4595 0.3855
6.4693 0.3905
6.4876 0.3955
6.5059 0.4005
6.5228 0.4055
6.533 0.4105
6.5434 0.4155
6.554 0.4205
6.5692 0.4255
6.5793 0.4305
6.5934 0.4355
6.6033 0.4405
6.6185 0.4455
6.6358 0.4505
6.6543 0.4555
6.6697 0.4605
6.6958 0.4655
6.7117 0.4705
6.7221 0.4755
6.7311 0.4805
6.7385 0.4855
6.747 0.4905
6.7691 0.4955
6.7764 0.5005
6.7955 0.5055
6.8047 0.5105
6.8202 0.5155
6.8354 0.5205
6.844 0.5255
6.8551 0.5305
6.8779 0.5355
6.8859 0.5405
6.8945 0.5455
6.9118 0.5505
6.9373 0.5555
6.9504 0.5605
6.962 0.5655
6.9756 0.5705
6.988 0.5755
7.0043 0.5805
7.013 0.5855
7.0288 0.5905
7.0385 0.5955
7.0514 0.6005
7.0675 0.6055
7.076 0.6105
7.0865 0.6155
7.109 0.6205
7.1257 0.6255
7.1427 0.6305
7.1564 0.6355
7.1666 0.6405
7.1744 0.6455
7.1887 0.6505
7.1996 0.6555
7.209 0.6605
7.2222 0.6655
7.2326 0.6705
7.2627 0.6755
7.2782 0.6805
7.2946 0.6855
7.3045 0.6905
7.3194 0.6955
7.3291 0.7005
7.3483 0.7055
7.3597 0.7105
7.3694 0.7155
7.3796 0.7205
7.3917 0.7255
7.4067 0.7305
7.4279 0.7355
7.447 0.7405
7.464 0.7455
7.481 0.7505
7.4965 0.7555
7.5059 0.7605
7.5313 0.7655
7.5485 0.7705
7.5649 0.7755
7.5833 0.7805
7.6162 0.7855
7.6331 0.7905
7.6584 0.7955
7.6689 0.8005
7.6986 0.8055
7.7121 0.8105
7.7458 0.8155
7.7606 0.8205
7.7794 0.8255
7.7956 0.8305
7.8175 0.8355
7.8395 0.8405
7.8604 0.8455
7.8788 0.8505
7.9058 0.8555
7.9272 0.8605
7.9422 0.8655
7.9584 0.8705
7.9832 0.8755
8.0134 0.8805
8.0504 0.8855
8.0815 0.8905
8.1274 0.8955
8.1889 0.9005
8.2208 0.9055
8.2499 0.9105
8.2905 0.9155
8.3398 0.9205
8.3922 0.9255
8.4387 0.9305
8.4939 0.9355
8.5299 0.9405
8.5613 0.9455
8.6091 0.9505
8.6539 0.9555
8.7104 0.9605
8.7711 0.9655
8.8341 0.9705
8.8904 0.9755
8.9608 0.9805
9.0095 0.9855
9.0787 0.9905
9.2058 0.9955


==> Figures/pin_2_CDF_rn.dat <==
4.9267 0.0005
5.2006 0.0055
5.3459 0.0105
5.4391 0.0155
5.5782 0.0205
5.6724 0.0255
5.7253 0.0305
5.7955 0.0355
5.8586 0.0405
5.9142 0.0455
5.9631 0.0505
6.0018 0.0555
6.0637 0.0605
6.1217 0.0655
6.1792 0.0705
6.2337 0.0755
6.2942 0.0805
6.3239 0.0855
6.3804 0.0905
6.4115 0.0955
6.4455 0.1005
6.4779 0.1055
6.5282 0.1105
6.5523 0.1155
6.6035 0.1205
6.6584 0.1255
6.6959 0.1305
6.7219 0.1355
6.7442 0.1405
6.788 0.1455
6.8064 0.1505
6.8397 0.1555
6.8607 0.1605
6.9006 0.1655
6.9208 0.1705
6.9472 0.1755
6.9682 0.1805
6.9908 0.1855
7.0216 0.1905
7.0456 0.1955
7.0717 0.2005
7.0942 0.2055
7.1146 0.2105
7.1459 0.2155
7.1652 0.2205
7.2014 0.2255
7.2371 0.2305
7.2559 0.2355
7.2794 0.2405
7.2892 0.2455
7.3052 0.2505
7.3256 0.2555
7.3535 0.2605
7.3694 0.2655
7.3815 0.2705
7.3936 0.2755
7.4091 0.2805
7.4272 0.2855
7.4398 0.2905
7.4535 0.2955
7.4712 0.3005
7.4808 0.3055
7.4921 0.3105
7.5091 0.3155
7.5169 0.3205
7.5287 0.3255
7.5378 0.3305
7.5452 0.3355
7.5551 0.3405
7.5606 0.3455
7.5711 0.3505
7.5775 0.3555
7.5827 0.3605
7.5892 0.3655
7.5971 0.3705
7.6031 0.3755
7.6124 0.3805
7.6212 0.3855
7.6295 0.3905
7.641 0.3955
7.6556 0.4005
7.6647 0.4055
7.6725 0.4105
7.6772 0.4155
7.6848 0.4205
7.6918 0.4255
7.6973 0.4305
7.7032 0.4355
7.7128 0.4405
7.7186 0.4455
7.7235 0.4505
7.7323 0.4555
7.7385 0.4605
7.7492 0.4655
7.7541 0.4705
7.7584 0.4755
7.7667 0.4805
7.7747 0.4855
7.784 0.4905
7.7938 0.4955
7.8021 0.5005
7.8075 0.5055
7.8157 0.5105
7.8221 0.5155
7.8353 0.5205
7.8437 0.5255
7.8562 0.5305
7.8683 0.5355
7.8792 0.5405
7.8928 0.5455
7.9053 0.5505
7.9152 0.5555
7.9247 0.5605
7.9353 0.5655
7.9417 0.5705
7.95 0.5755
7.9627 0.5805
7.9741 0.5855
7.9925 0.5905
7.9997 0.5955
8.0054 0.6005
8.0166 0.6055
8.0298 0.6105
8.0461 0.6155
8.0572 0.6205
8.0682 0.6255
8.0764 0.6305
8.0921 0.6355
8.0989 0.6405
8.1083 0.6455
8.1199 0.6505
8.1418 0.6555
8.1564 0.6605
8.1673 0.6655
8.1761 0.6705
8.1905 0.6755
8.1985 0.6805
8.2108 0.6855
8.2243 0.6905
8.237 0.6955
8.2479 0.7005
8.2553 0.7055
8.266 0.7105
8.2793 0.7155
8.2905 0.7205
8.2991 0.7255
8.3131 0.7305
8.3318 0.7355
8.3468 0.7405
8.3571 0.7455
8.3641 0.7505
8.371 0.7555
8.3885 0.7605
8.419 0.7655
8.4325 0.7705
8.4394 0.7755
8.4591 0.7805
8.4722 0.7855
8.4869 0.7905
8.509 0.7955
8.5182 0.8005
8.5285 0.8055
8.5425 0.8105
8.5681 0.8155
8.5865 0.8205
8.6019 0.8255
8.6168 0.8305
8.6401 0.8355
8.6548 0.8405
8.674 0.8455
8.6975 0.8505
8.7204 0.8555
8.7458 0.8605
8.775 0.8655
8.8266 0.8705
8.8613 0.8755
8.9006 0.8805
8.9102 0.8855
8.9332 0.8905
8.9624 0.8955
8.9832 0.9005
9.021 0.9055
9.0524 0.9105
9.0895 0.9155
9.1195 0.9205
9.1367 0.9255
9.1665 0.9305
9.1868 0.9355
9.2146 0.9405
9.2664 0.9455
9.2857 0.9505
9.3269 0.9555
9.3472 0.9605
9.4034 0.9655
9.4231 0.9705
9.4469 0.9755
9.4713 0.9805
9.5082 0.9855
9.5288 0.9905
9.5786 0.9955


==> Figures/pin_4_CDF_no_rn.dat <==
4.6455 0.0005
5.3398 0.0055
5.6425 0.0105
5.8419 0.0155
5.9071 0.0205
6.0311 0.0255
6.1044 0.0305
6.184 0.0355
6.241 0.0405
6.3047 0.0455
6.3568 0.0505
6.4092 0.0555
6.4844 0.0605
6.5127 0.0655
6.5452 0.0705
6.5737 0.0755
6.6088 0.0805
6.6489 0.0855
6.6812 0.0905
6.7341 0.0955
6.7685 0.1005
6.7883 0.1055
6.8086 0.1105
6.8536 0.1155
6.8672 0.1205
6.8915 0.1255
6.9251 0.1305
6.9649 0.1355
6.9973 0.1405
7.0206 0.1455
7.0462 0.1505
7.0654 0.1555
7.0913 0.1605
7.1169 0.1655
7.1296 0.1705
7.1396 0.1755
7.1652 0.1805
7.1843 0.1855
7.2015 0.1905
7.2261 0.1955
7.2477 0.2005
7.2694 0.2055
7.2905 0.2105
7.3133 0.2155
7.3335 0.2205
7.3551 0.2255
7.3735 0.2305
7.3922 0.2355
7.4157 0.2405
7.4417 0.2455
7.4596 0.2505
7.48 0.2555
7.4946 0.2605
7.5115 0.2655
7.5313 0.2705
7.5474 0.2755
7.5598 0.2805
7.5933 0.2855
7.6175 0.2905
7.6351 0.2955
7.6497 0.3005
7.6662 0.3055
7.6759 0.3105
7.6897 0.3155
7.7095 0.3205
7.7195 0.3255
7.738 0.3305
7.7521 0.3355
7.7643 0.3405
7.7778 0.3455
7.7923 0.3505
7.8088 0.3555
7.8227 0.3605
7.8418 0.3655
7.8528 0.3705
7.867 0.3755
7.8879 0.3805
7.916 0.3855
7.9359 0.3905
7.9504 0.3955
7.9573 0.4005
7.9678 0.4055
7.9861 0.4105
7.9943 0.4155
8.0054 0.4205
8.0284 0.4255
8.0378 0.4305
8.0505 0.4355
8.0614 0.4405
8.0698 0.4455
8.0816 0.4505
8.0957 0.4555
8.1216 0.4605
8.1349 0.4655
8.1426 0.4705
8.1527 0.4755
8.1652 0.4805
8.1754 0.4855
8.1884 0.4905
8.2039 0.4955
8.2207 0.5005
8.2315 0.5055
8.2439 0.5105
8.2516 0.5155
8.2594 0.5205
8.2744 0.5255
8.2807 0.5305
8.293 0.5355
8.3135 0.5405
8.3181 0.5455
8.334 0.5505
8.347 0.5555
8.3559 0.5605
8.3637 0.5655
8.3769 0.5705
8.3872 0.5755
8.3961 0.5805
8.4104 0.5855
8.4194 0.5905
8.4291 0.5955
8.4404 0.6005
8.4505 0.6055
8.4626 0.6105
8.4749 0.6155
8.4828 0.6205
8.4954 0.6255
8.5029 0.6305
8.5127 0.6355
8.5251 0.6405
8.5337 0.6455
8.5482 0.6505
8.5523 0.6555
8.5631 0.6605
8.5718 0.6655
8.5793 0.6705
8.5888 0.6755
8.5954 0.6805
8.618 0.6855
8.6305 0.6905
8.6383 0.6955
8.6542 0.7005
8.6655 0.7055
8.6818 0.7105
8.686 0.7155
8.6957 0.7205
8.7101 0.7255
8.7222 0.7305
8.7338 0.7355
8.7428 0.7405
8.7495 0.7455
8.7623 0.7505
8.7675 0.7555
8.7788 0.7605
8.7872 0.7655
8.801 0.7705
8.8088 0.7755
8.8178 0.7805
8.8248 0.7855
8.839 0.7905
8.8482 0.7955
8.8548 0.8005
8.8649 0.8055
8.8744 0.8105
8.8873 0.8155
8.9045 0.8205
8.9188 0.8255
8.9311 0.8305
8.9438 0.8355
8.9539 0.8405
8.9788 0.8455
8.989 0.8505
8.9996 0.8555
9.0107 0.8605
9.0192 0.8655
9.0355 0.8705
9.0582 0.8755
9.0697 0.8805
9.0864 0.8855
9.0948 0.8905
9.1019 0.8955
9.1148 0.9005
9.1375 0.9055
9.157 0.9105
9.1717 0.9155
9.1874 0.9205
9.2071 0.9255
9.2166 0.9305
9.2337 0.9355
9.2578 0.9405
9.2728 0.9455
9.287 0.9505
9.3006 0.9555
9.3335 0.9605
9.3516 0.9655
9.3806 0.9705
9.4051 0.9755
9.4419 0.9805
9.4842 0.9855
9.5551 0.9905
9.6179 0.9955


==> Figures/pin_4_CDF_rn.dat <==
6.4092 0.0005
7.3406 0.0055
7.5812 0.0105
7.7508 0.0155
7.8714 0.0205
7.9776 0.0255
8.0187 0.0305
8.0339 0.0355
8.0724 0.0405
8.0994 0.0455
8.1228 0.0505
8.1377 0.0555
8.1533 0.0605
8.1718 0.0655
8.181 0.0705
8.1927 0.0755
8.2149 0.0805
8.2378 0.0855
8.2539 0.0905
8.2625 0.0955
8.283 0.1005
8.301 0.1055
8.3126 0.1105
8.3179 0.1155
8.3316 0.1205
8.3449 0.1255
8.354 0.1305
8.3774 0.1355
8.3884 0.1405
8.3974 0.1455
8.4139 0.1505
8.4254 0.1555
8.4307 0.1605
8.4449 0.1655
8.454 0.1705
8.4682 0.1755
8.4767 0.1805
8.483 0.1855
8.4925 0.1905
8.5038 0.1955
8.512 0.2005
8.515 0.2055
8.5228 0.2105
8.5288 0.2155
8.5333 0.2205
8.5423 0.2255
8.551 0.2305
8.5595 0.2355
8.5635 0.2405
8.5705 0.2455
8.5748 0.2505
8.5815 0.2555
8.5881 0.2605
8.5969 0.2655
8.6029 0.2705
8.6077 0.2755
8.6139 0.2805
8.6179 0.2855
8.6254 0.2905
8.6332 0.2955
8.64 0.3005
8.6432 0.3055
8.6488 0.3105
8.6558 0.3155
8.6618 0.3205
8.6726 0.3255
8.6766 0.3305
8.6864 0.3355
8.6964 0.3405
8.7025 0.3455
8.7082 0.3505
8.717 0.3555
8.7231 0.3605
8.7299 0.3655
8.7358 0.3705
8.7445 0.3755
8.7509 0.3805
8.7612 0.3855
8.7671 0.3905
8.7731 0.3955
8.779 0.4005
8.7849 0.4055
8.7901 0.4105
8.7932 0.4155
8.7992 0.4205
8.8047 0.4255
8.8083 0.4305
8.8161 0.4355
8.8199 0.4405
8.8243 0.4455
8.8302 0.4505
8.8342 0.4555
8.8387 0.4605
8.8437 0.4655
8.8501 0.4705
8.8531 0.4755
8.8591 0.4805
8.8625 0.4855
8.8682 0.4905
8.871 0.4955
8.8774 0.5005
8.8847 0.5055
8.8906 0.5105
8.8966 0.5155
8.9006 0.5205
8.9067 0.5255
8.9123 0.5305
8.9163 0.5355
8.9223 0.5405
8.9292 0.5455
8.9315 0.5505
8.9353 0.5555
8.9402 0.5605
8.945 0.5655
8.9498 0.5705
8.9539 0.5755
8.9589 0.5805
8.9626 0.5855
8.9686 0.5905
8.9731 0.5955
8.9794 0.6005
8.9851 0.6055
8.9903 0.6105
8.9967 0.6155
9.0049 0.6205
9.0138 0.6255
9.0226 0.6305
9.0253 0.6355
9.0311 0.6405
9.0353 0.6455
9.0404 0.6505
9.0447 0.6555
9.0482 0.6605
9.053 0.6655
9.0582 0.6705
9.0628 0.6755
9.0668 0.6805
9.07 0.6855
9.0744 0.6905
9.0785 0.6955
9.086 0.7005
9.0918 0.7055
9.0959 0.7105
9.1004 0.7155
9.1067 0.7205
9.1128 0.7255
9.121 0.7305
9.1287 0.7355
9.1338 0.7405
9.1414 0.7455
9.1454 0.7505
9.1522 0.7555
9.1576 0.7605
9.1619 0.7655
9.1656 0.7705
9.1709 0.7755
9.1742 0.7805
9.1786 0.7855
9.1856 0.7905
9.191 0.7955
9.1942 0.8005
9.2008 0.8055
9.2091 0.8105
9.2153 0.8155
9.2184 0.8205
9.2231 0.8255
9.2307 0.8305
9.2379 0.8355
9.2448 0.8405
9.2509 0.8455
9.2571 0.8505
9.2688 0.8555
9.2829 0.8605
9.2872 0.8655
9.2972 0.8705
9.3078 0.8755
9.314 0.8805
9.3213 0.8855
9.3298 0.8905
9.3399 0.8955
9.3541 0.9005
9.3623 0.9055
9.3778 0.9105
9.3844 0.9155
9.3951 0.9205
9.4022 0.9255
9.4175 0.9305
9.4283 0.9355
9.446 0.9405
9.46 0.9455
9.4746 0.9505
9.4863 0.9555
9.5054 0.9605
9.5142 0.9655
9.5278 0.9705
9.5462 0.9755
9.5814 0.9805
9.6029 0.9855
9.6388 0.9905
9.6762 0.9955


==> Figures/pin_6_CDF_no_rn.dat <==
6.4962 0.00066667
7.0354 0.0073333
7.2287 0.014
7.3269 0.020667
7.4729 0.027333
7.5629 0.034
7.6221 0.040667
7.6651 0.047333
7.7294 0.054
7.799 0.060667
7.8491 0.067333
7.895 0.074
7.9292 0.080667
7.9701 0.087333
8.0065 0.094
8.0293 0.10067
8.0831 0.10733
8.1169 0.114
8.1304 0.12067
8.1565 0.12733
8.1804 0.134
8.1932 0.14067
8.2194 0.14733
8.244 0.154
8.2698 0.16067
8.3205 0.16733
8.3492 0.174
8.3712 0.18067
8.3997 0.18733
8.4323 0.194
8.4528 0.20067
8.4655 0.20733
8.5067 0.214
8.5179 0.22067
8.5454 0.22733
8.5691 0.234
8.5834 0.24067
8.6017 0.24733
8.6161 0.254
8.633 0.26067
8.6421 0.26733
8.6551 0.274
8.6667 0.28067
8.6914 0.28733
8.7042 0.294
8.7253 0.30067
8.7405 0.30733
8.7541 0.314
8.7715 0.32067
8.7952 0.32733
8.8084 0.334
8.8179 0.34067
8.8315 0.34733
8.854 0.354
8.8682 0.36067
8.884 0.36733
8.8981 0.374
8.9078 0.38067
8.9203 0.38733
8.9408 0.394
8.9496 0.40067
8.9547 0.40733
8.9773 0.414
8.986 0.42067
9.0057 0.42733
9.0237 0.434
9.0431 0.44067
9.0549 0.44733
9.0652 0.454
9.0836 0.46067
9.1001 0.46733
9.1123 0.474
9.1278 0.48067
9.1447 0.48733
9.1578 0.494
9.167 0.50067
9.176 0.50733
9.184 0.514
9.1947 0.52067
9.2068 0.52733
9.2147 0.534
9.2339 0.54067
9.2484 0.54733
9.26 0.554
9.2724 0.56067
9.2802 0.56733
9.2896 0.574
9.3028 0.58067
9.3131 0.58733
9.3195 0.594
9.3297 0.60067
9.3389 0.60733
9.3517 0.614
9.3673 0.62067
9.3751 0.62733
9.3881 0.634
9.3951 0.64067
9.4101 0.64733
9.4214 0.654
9.4316 0.66067
9.4473 0.66733
9.4577 0.674
9.4695 0.68067
9.4864 0.68733
9.4952 0.694
9.509 0.70067
9.5162 0.70733
9.5251 0.714
9.5363 0.72067
9.5514 0.72733
9.5614 0.734
9.5763 0.74067
9.5914 0.74733
9.604 0.754
9.6144 0.76067
9.6272 0.76733
9.6346 0.774
9.6488 0.78067
9.6585 0.78733
9.6746 0.794
9.6841 0.80067
9.6922 0.80733
9.6952 0.814
9.7039 0.82067
9.7116 0.82733
9.7217 0.834
9.7356 0.84067
9.749 0.84733
9.7607 0.854
9.7696 0.86067
9.7845 0.86733
9.795 0.874
9.8092 0.88067
9.8176 0.88733
9.8305 0.894
9.8426 0.90067
9.8595 0.90733
9.8741 0.914
9.8881 0.92067
9.9025 0.92733
9.9153 0.934
9.925 0.94067
9.9407 0.94733
9.9712 0.954
9.9831 0.96067
10.009 0.96733
10.022 0.974
10.058 0.98067
10.083 0.98733
10.155 0.994


==> Figures/pin_6_CDF_rn.dat <==
8.5635 0.001
8.8831 0.011
8.9744 0.021
9.0309 0.031
9.0693 0.041
9.121 0.051
9.1834 0.061
9.1998 0.071
9.2268 0.081
9.2431 0.091
9.2642 0.101
9.2847 0.111
9.3005 0.121
9.3271 0.131
9.3427 0.141
9.3542 0.151
9.3786 0.161
9.3912 0.171
9.3985 0.181
9.4098 0.191
9.4293 0.201
9.4391 0.211
9.447 0.221
9.4612 0.231
9.4688 0.241
9.4806 0.251
9.4953 0.261
9.5068 0.271
9.5152 0.281
9.5259 0.291
9.5395 0.301
9.5488 0.311
9.56 0.321
9.5715 0.331
9.5783 0.341
9.5908 0.351
9.6048 0.361
9.6109 0.371
9.6188 0.381
9.6271 0.391
9.6351 0.401
9.6472 0.411
9.6532 0.421
9.6618 0.431
9.6699 0.441
9.6804 0.451
9.6895 0.461
9.6939 0.471
9.7 0.481
9.7072 0.491
9.7146 0.501
9.7239 0.511
9.7304 0.521
9.7417 0.531
9.7498 0.541
9.7597 0.551
9.7673 0.561
9.7723 0.571
9.7769 0.581
9.7813 0.591
9.7873 0.601
9.7983 0.611
9.8048 0.621
9.8144 0.631
9.8251 0.641
9.8316 0.651
9.8397 0.661
9.8429 0.671
9.8489 0.681
9.8547 0.691
9.8583 0.701
9.8672 0.711
9.8786 0.721
9.8859 0.731
9.8906 0.741
9.8952 0.751
9.9035 0.761
9.9153 0.771
9.9211 0.781
9.9301 0.791
9.9365 0.801
9.9465 0.811
9.9564 0.821
9.9664 0.831
9.9752 0.841
9.9832 0.851
9.9906 0.861
10.001 0.871
10.004 0.881
10.011 0.891
10.022 0.901
10.026 0.911
10.032 0.921
10.044 0.931
10.057 0.941
10.073 0.951
10.098 0.961
10.11 0.971
10.133 0.981
10.171 0.991


==> Figures2/cdf_imperfect_sigma_new_005.dat <==
0.00000000e+00 2.66666667e-06
0.00000000e+00 1.33600000e-03
0.00000000e+00 2.66933333e-03
0.00000000e+00 4.00266667e-03
0.00000000e+00 5.33600000e-03
0.00000000e+00 6.66933333e-03
0.00000000e+00 8.00266667e-03
0.00000000e+00 9.33600000e-03
0.00000000e+00 1.06693333e-02
0.00000000e+00 1.20026667e-02
0.00000000e+00 1.33360000e-02
0.00000000e+00 1.46693333e-02
0.00000000e+00 1.60026667e-02
0.00000000e+00 1.73360000e-02
0.00000000e+00 1.86693333e-02
0.00000000e+00 2.00026667e-02
0.00000000e+00 2.13360000e-02
0.00000000e+00 2.26693333e-02
0.00000000e+00 2.40026667e-02
0.00000000e+00 2.53360000e-02
0.00000000e+00 2.66693333e-02
0.00000000e+00 2.80026667e-02
0.00000000e+00 2.93360000e-02
0.00000000e+00 3.06693333e-02
0.00000000e+00 3.20026667e-02
0.00000000e+00 3.33360000e-02
0.00000000e+00 3.46693333e-02
0.00000000e+00 3.60026667e-02
0.00000000e+00 3.73360000e-02
0.00000000e+00 3.86693333e-02
0.00000000e+00 4.00026667e-02
0.00000000e+00 4.13360000e-02
0.00000000e+00 4.26693333e-02
0.00000000e+00 4.40026667e-02
0.00000000e+00 4.53360000e-02
0.00000000e+00 4.66693333e-02
0.00000000e+00 4.80026667e-02
0.00000000e+00 4.93360000e-02
0.00000000e+00 5.06693333e-02
0.00000000e+00 5.20026667e-02
0.00000000e+00 5.33360000e-02
0.00000000e+00 5.46693333e-02
0.00000000e+00 5.60026667e-02
0.00000000e+00 5.73360000e-02
0.00000000e+00 5.86693333e-02
0.00000000e+00 6.00026667e-02
0.00000000e+00 6.13360000e-02
0.00000000e+00 6.26693333e-02
0.00000000e+00 6.40026667e-02
0.00000000e+00 6.53360000e-02
0.00000000e+00 6.66693333e-02
0.00000000e+00 6.80026667e-02
0.00000000e+00 6.93360000e-02
0.00000000e+00 7.06693333e-02
0.00000000e+00 7.20026667e-02
0.00000000e+00 7.33360000e-02
0.00000000e+00 7.46693333e-02
0.00000000e+00 7.60026667e-02
0.00000000e+00 7.73360000e-02
0.00000000e+00 7.86693333e-02
0.00000000e+00 8.00026667e-02
0.00000000e+00 8.13360000e-02
0.00000000e+00 8.26693333e-02
0.00000000e+00 8.40026667e-02
0.00000000e+00 8.53360000e-02
0.00000000e+00 8.66693333e-02
0.00000000e+00 8.80026667e-02
0.00000000e+00 8.93360000e-02
0.00000000e+00 9.06693333e-02
0.00000000e+00 9.20026667e-02
0.00000000e+00 9.33360000e-02
0.00000000e+00 9.46693333e-02
0.00000000e+00 9.60026667e-02
0.00000000e+00 9.73360000e-02
0.00000000e+00 9.86693333e-02
0.00000000e+00 1.00002667e-01
0.00000000e+00 1.01336000e-01
0.00000000e+00 1.02669333e-01
0.00000000e+00 1.04002667e-01
0.00000000e+00 1.05336000e-01
0.00000000e+00 1.06669333e-01
0.00000000e+00 1.08002667e-01
0.00000000e+00 1.09336000e-01
0.00000000e+00 1.10669333e-01
0.00000000e+00 1.12002667e-01
0.00000000e+00 1.13336000e-01
0.00000000e+00 1.14669333e-01
0.00000000e+00 1.16002667e-01
0.00000000e+00 1.17336000e-01
0.00000000e+00 1.18669333e-01
0.00000000e+00 1.20002667e-01
0.00000000e+00 1.21336000e-01
0.00000000e+00 1.22669333e-01
0.00000000e+00 1.24002667e-01
0.00000000e+00 1.25336000e-01
0.00000000e+00 1.26669333e-01
0.00000000e+00 1.28002667e-01
0.00000000e+00 1.29336000e-01
0.00000000e+00 1.30669333e-01
0.00000000e+00 1.32002667e-01
0.00000000e+00 1.33336000e-01
0.00000000e+00 1.34669333e-01
0.00000000e+00 1.36002667e-01
0.00000000e+00 1.37336000e-01
0.00000000e+00 1.38669333e-01
0.00000000e+00 1.40002667e-01
0.00000000e+00 1.41336000e-01
0.00000000e+00 1.42669333e-01
0.00000000e+00 1.44002667e-01
0.00000000e+00 1.45336000e-01
0.00000000e+00 1.46669333e-01
0.00000000e+00 1.48002667e-01
0.00000000e+00 1.49336000e-01
0.00000000e+00 1.50669333e-01
0.00000000e+00 1.52002667e-01
0.00000000e+00 1.53336000e-01
0.00000000e+00 1.54669333e-01
0.00000000e+00 1.56002667e-01
1.43551826e-03 1.57336000e-01
3.65367532e-03 1.58669333e-01
6.08040020e-03 1.60002667e-01
8.45531374e-03 1.61336000e-01
1.10292286e-02 1.62669333e-01
1.35107189e-02 1.64002667e-01
1.60397664e-02 1.65336000e-01
1.84558630e-02 1.66669333e-01
2.12798603e-02 1.68002667e-01
2.38501132e-02 1.69336000e-01
2.63217688e-02 1.70669333e-01
2.89230943e-02 1.72002667e-01
3.15736681e-02 1.73336000e-01
3.40907350e-02 1.74669333e-01
3.68960351e-02 1.76002667e-01
3.97291481e-02 1.77336000e-01
4.25852537e-02 1.78669333e-01
4.53006625e-02 1.80002667e-01
4.82347235e-02 1.81336000e-01
5.14439046e-02 1.82669333e-01
5.43580130e-02 1.84002667e-01
5.70436195e-02 1.85336000e-01
6.01130649e-02 1.86669333e-01
6.31695539e-02 1.88002667e-01
6.64994717e-02 1.89336000e-01
6.97636604e-02 1.90669333e-01
7.32081011e-02 1.92002667e-01
7.64928907e-02 1.93336000e-01
7.96880573e-02 1.94669333e-01
8.33895206e-02 1.96002667e-01
8.67277682e-02 1.97336000e-01
9.01279151e-02 1.98669333e-01
9.40439403e-02 2.00002667e-01
9.75047350e-02 2.01336000e-01
1.00832090e-01 2.02669333e-01
1.04512550e-01 2.04002667e-01
1.08436555e-01 2.05336000e-01
1.12229526e-01 2.06669333e-01
1.16324581e-01 2.08002667e-01
1.19909763e-01 2.09336000e-01
1.23757675e-01 2.10669333e-01
1.27755985e-01 2.12002667e-01
1.32301167e-01 2.13336000e-01
1.36527270e-01 2.14669333e-01
1.40741289e-01 2.16002667e-01
1.45088792e-01 2.17336000e-01
1.49169147e-01 2.18669333e-01
1.53548598e-01 2.20002667e-01
1.58458352e-01 2.21336000e-01
1.63036793e-01 2.22669333e-01
1.67779237e-01 2.24002667e-01
1.72488138e-01 2.25336000e-01
1.77212670e-01 2.26669333e-01
1.81977242e-01 2.28002667e-01
1.87034905e-01 2.29336000e-01
1.92473605e-01 2.30669333e-01
1.98339343e-01 2.32002667e-01
2.04281867e-01 2.33336000e-01
2.09943801e-01 2.34669333e-01
2.15570211e-01 2.36002667e-01
2.21513808e-01 2.37336000e-01
2.27089688e-01 2.38669333e-01
2.32737452e-01 2.40002667e-01
2.38893181e-01 2.41336000e-01
2.45364696e-01 2.42669333e-01
2.51636803e-01 2.44002667e-01
2.58161306e-01 2.45336000e-01
2.64998406e-01 2.46669333e-01
2.71622866e-01 2.48002667e-01
2.78398216e-01 2.49336000e-01
2.85154313e-01 2.50669333e-01
2.92597502e-01 2.52002667e-01
3.00361335e-01 2.53336000e-01
3.07710111e-01 2.54669333e-01
3.15118670e-01 2.56002667e-01
3.23066860e-01 2.57336000e-01
3.31472397e-01 2.58669333e-01
3.39908004e-01 2.60002667e-01
3.47408533e-01 2.61336000e-01
3.56310606e-01 2.62669333e-01
3.64784181e-01 2.64002667e-01
3.73896211e-01 2.65336000e-01
3.83453667e-01 2.66669333e-01
3.93727243e-01 2.68002667e-01
4.02838439e-01 2.69336000e-01
4.12683368e-01 2.70669333e-01
4.23117816e-01 2.72002667e-01
4.33498323e-01 2.73336000e-01
4.43386137e-01 2.74669333e-01
4.54105586e-01 2.76002667e-01
4.65080738e-01 2.77336000e-01
4.75618660e-01 2.78669333e-01
4.86658961e-01 2.80002667e-01
4.98581737e-01 2.81336000e-01
5.10185361e-01 2.82669333e-01
5.22394061e-01 2.84002667e-01
5.34193933e-01 2.85336000e-01
5.46581984e-01 2.86669333e-01
5.58844686e-01 2.88002667e-01
5.72217703e-01 2.89336000e-01
5.85004866e-01 2.90669333e-01
5.99033713e-01 2.92002667e-01
6.12912416e-01 2.93336000e-01
6.26927376e-01 2.94669333e-01
6.42007947e-01 2.96002667e-01
6.56903982e-01 2.97336000e-01
6.70675933e-01 2.98669333e-01
6.85677052e-01 3.00002667e-01
7.01883912e-01 3.01336000e-01
7.18810141e-01 3.02669333e-01
7.34591365e-01 3.04002667e-01
7.49502182e-01 3.05336000e-01
7.61010170e-01 3.06669333e-01
7.75393188e-01 3.08002667e-01
7.91316688e-01 3.09336000e-01
8.08528602e-01 3.10669333e-01
8.25282514e-01 3.12002667e-01
8.43393564e-01 3.13336000e-01
8.61290693e-01 3.14669333e-01
8.80175591e-01 3.16002667e-01
8.99315476e-01 3.17336000e-01
9.18532252e-01 3.18669333e-01
9.38804388e-01 3.20002667e-01
9.60556269e-01 3.21336000e-01
9.81285095e-01 3.22669333e-01
1.00185156e+00 3.24002667e-01
1.02570117e+00 3.25336000e-01
1.04715431e+00 3.26669333e-01
1.06894350e+00 3.28002667e-01
1.09266841e+00 3.29336000e-01
1.11546421e+00 3.30669333e-01
1.13763475e+00 3.32002667e-01
1.15904176e+00 3.33336000e-01
1.18232763e+00 3.34669333e-01
1.20704794e+00 3.36002667e-01
1.22949386e+00 3.37336000e-01
1.24405706e+00 3.38669333e-01
1.26623416e+00 3.40002667e-01
1.29107046e+00 3.41336000e-01
1.31707382e+00 3.42669333e-01
1.34415841e+00 3.44002667e-01
1.37112761e+00 3.45336000e-01
1.39767838e+00 3.46669333e-01
1.42563295e+00 3.48002667e-01
1.45314705e+00 3.49336000e-01
1.48461246e+00 3.50669333e-01
1.51487195e+00 3.52002667e-01
1.54377675e+00 3.53336000e-01
1.57524037e+00 3.54669333e-01
1.60722017e+00 3.56002667e-01
1.63952851e+00 3.57336000e-01
1.67022943e+00 3.58669333e-01
1.70355678e+00 3.60002667e-01
1.73719025e+00 3.61336000e-01
1.77431142e+00 3.62669333e-01
1.80790567e+00 3.64002667e-01
1.84418595e+00 3.65336000e-01
1.87740552e+00 3.66669333e-01
1.91329634e+00 3.68002667e-01
1.94615781e+00 3.69336000e-01
1.98370314e+00 3.70669333e-01
2.02343154e+00 3.72002667e-01
2.06442809e+00 3.73336000e-01
2.10048413e+00 3.74669333e-01
2.13789463e+00 3.76002667e-01
2.17813826e+00 3.77336000e-01
2.21797061e+00 3.78669333e-01
2.26222229e+00 3.80002667e-01
2.30663443e+00 3.81336000e-01
2.34812737e+00 3.82669333e-01
2.39384460e+00 3.84002667e-01
2.44249725e+00 3.85336000e-01
2.48637533e+00 3.86669333e-01
2.53445148e+00 3.88002667e-01
2.58532572e+00 3.89336000e-01
2.63214636e+00 3.90669333e-01
2.68043828e+00 3.92002667e-01
2.73040676e+00 3.93336000e-01
2.78226519e+00 3.94669333e-01
2.82930589e+00 3.96002667e-01
2.88338184e+00 3.97336000e-01
2.94292951e+00 3.98669333e-01
2.99460506e+00 4.00002667e-01
3.05440474e+00 4.01336000e-01
3.11236429e+00 4.02669333e-01
3.16587496e+00 4.04002667e-01
3.22159004e+00 4.05336000e-01
3.27172565e+00 4.06669333e-01
3.32930183e+00 4.08002667e-01
3.38265228e+00 4.09336000e-01
3.42860079e+00 4.10669333e-01
3.46120238e+00 4.12002667e-01
3.51781225e+00 4.13336000e-01
3.58321118e+00 4.14669333e-01
3.64729667e+00 4.16002667e-01
3.70771861e+00 4.17336000e-01
3.76837158e+00 4.18669333e-01
3.84069443e+00 4.20002667e-01
3.91302967e+00 4.21336000e-01
3.97378516e+00 4.22669333e-01
4.03779411e+00 4.24002667e-01
4.10883236e+00 4.25336000e-01
4.18301821e+00 4.26669333e-01
4.25754976e+00 4.28002667e-01
4.33145237e+00 4.29336000e-01
4.40600491e+00 4.30669333e-01
4.47591686e+00 4.32002667e-01
4.54669952e+00 4.33336000e-01
4.61769199e+00 4.34669333e-01
4.66749048e+00 4.36002667e-01
4.71040487e+00 4.37336000e-01
4.78197718e+00 4.38669333e-01
4.86646080e+00 4.40002667e-01
4.94708347e+00 4.41336000e-01
5.03048754e+00 4.42669333e-01
5.12024403e+00 4.44002667e-01
5.20361853e+00 4.45336000e-01
5.28408194e+00 4.46669333e-01
5.37221861e+00 4.48002667e-01
5.45877934e+00 4.49336000e-01
5.54066467e+00 4.50669333e-01
5.62792730e+00 4.52002667e-01
5.71385098e+00 4.53336000e-01
5.79890251e+00 4.54669333e-01
5.88207388e+00 4.56002667e-01
5.97538233e+00 4.57336000e-01
6.05712748e+00 4.58669333e-01
6.13325644e+00 4.60002667e-01
6.21058369e+00 4.61336000e-01
6.29311943e+00 4.62669333e-01
6.36765814e+00 4.64002667e-01
6.43674231e+00 4.65336000e-01
6.50820303e+00 4.66669333e-01
6.58703613e+00 4.68002667e-01
6.66669750e+00 4.69336000e-01
6.73706722e+00 4.70669333e-01
6.80096912e+00 4.72002667e-01
6.84343386e+00 4.73336000e-01
6.86718035e+00 4.74669333e-01
6.92518806e+00 4.76002667e-01
6.98004675e+00 4.77336000e-01
7.04616499e+00 4.78669333e-01
7.11003017e+00 4.80002667e-01
7.16897678e+00 4.81336000e-01
7.22221756e+00 4.82669333e-01
7.26245642e+00 4.84002667e-01
7.28806925e+00 4.85336000e-01
7.30036163e+00 4.86669333e-01
7.32484436e+00 4.88002667e-01
7.37344265e+00 4.89336000e-01
7.41181421e+00 4.90669333e-01
7.44492531e+00 4.92002667e-01
7.47818851e+00 4.93336000e-01
7.54013634e+00 4.94669333e-01
7.59716511e+00 4.96002667e-01
7.65107822e+00 4.97336000e-01
7.68483734e+00 4.98669333e-01
7.74277973e+00 5.00002667e-01
7.79837179e+00 5.01336000e-01
7.85198116e+00 5.02669333e-01
7.90503693e+00 5.04002667e-01
7.94894314e+00 5.05336000e-01
7.96472454e+00 5.06669333e-01
8.00051880e+00 5.08002667e-01
8.03477859e+00 5.09336000e-01
8.05736256e+00 5.10669333e-01
8.08194351e+00 5.12002667e-01
8.12949657e+00 5.13336000e-01
8.17878723e+00 5.14669333e-01
8.21089935e+00 5.16002667e-01
8.25769615e+00 5.17336000e-01
8.31282330e+00 5.18669333e-01
8.36518192e+00 5.20002667e-01
8.42114449e+00 5.21336000e-01
8.47100258e+00 5.22669333e-01
8.52525997e+00 5.24002667e-01
8.57829571e+00 5.25336000e-01
8.62295151e+00 5.26669333e-01
8.65808964e+00 5.28002667e-01
8.68446159e+00 5.29336000e-01
8.73019695e+00 5.30669333e-01
8.77878952e+00 5.32002667e-01
8.82480240e+00 5.33336000e-01
8.86845875e+00 5.34669333e-01
8.90613365e+00 5.36002667e-01
8.94994640e+00 5.37336000e-01
8.98972416e+00 5.38669333e-01
9.02975845e+00 5.40002667e-01
9.06670570e+00 5.41336000e-01
9.09917450e+00 5.42669333e-01
9.13875771e+00 5.44002667e-01
9.18043613e+00 5.45336000e-01
9.21974277e+00 5.46669333e-01
9.25765991e+00 5.48002667e-01
9.29311180e+00 5.49336000e-01
9.32734394e+00 5.50669333e-01
9.36145496e+00 5.52002667e-01
9.38959503e+00 5.53336000e-01
9.41745377e+00 5.54669333e-01
9.44364834e+00 5.56002667e-01
9.47298241e+00 5.57336000e-01
9.49804306e+00 5.58669333e-01
9.51373005e+00 5.60002667e-01
9.52529430e+00 5.61336000e-01
9.52913952e+00 5.62669333e-01
9.54115772e+00 5.64002667e-01
9.56327915e+00 5.65336000e-01
9.58707809e+00 5.66669333e-01
9.61272430e+00 5.68002667e-01
9.63884163e+00 5.69336000e-01
9.66077042e+00 5.70669333e-01
9.68076801e+00 5.72002667e-01
9.70178318e+00 5.73336000e-01
9.72020817e+00 5.74669333e-01
9.72893238e+00 5.76002667e-01
9.75094032e+00 5.77336000e-01
9.77627945e+00 5.78669333e-01
9.79978466e+00 5.80002667e-01
9.82484055e+00 5.81336000e-01
9.84932899e+00 5.82669333e-01
9.87025738e+00 5.84002667e-01
9.89509678e+00 5.85336000e-01
9.91485977e+00 5.86669333e-01
9.92836285e+00 5.88002667e-01
9.94272804e+00 5.89336000e-01
9.96072197e+00 5.90669333e-01
9.97574139e+00 5.92002667e-01
9.98981285e+00 5.93336000e-01
1.00006847e+01 5.94669333e-01
1.00155888e+01 5.96002667e-01
1.00301504e+01 5.97336000e-01
1.00394373e+01 5.98669333e-01
1.00501566e+01 6.00002667e-01
1.00635672e+01 6.01336000e-01
1.00747938e+01 6.02669333e-01
1.00830593e+01 6.04002667e-01
1.00962133e+01 6.05336000e-01
1.01067581e+01 6.06669333e-01
1.01130486e+01 6.08002667e-01
1.01175776e+01 6.09336000e-01
1.01338930e+01 6.10669333e-01
1.01481876e+01 6.12002667e-01
1.01610355e+01 6.13336000e-01
1.01671114e+01 6.14669333e-01
1.01763258e+01 6.16002667e-01
1.01918650e+01 6.17336000e-01
1.02013779e+01 6.18669333e-01
1.02152414e+01 6.20002667e-01
1.02258244e+01 6.21336000e-01
1.02333908e+01 6.22669333e-01
1.02415342e+01 6.24002667e-01
1.02506018e+01 6.25336000e-01
1.02623959e+01 6.26669333e-01
1.02752581e+01 6.28002667e-01
1.02861271e+01 6.29336000e-01
1.02933187e+01 6.30669333e-01
1.02981071e+01 6.32002667e-01
1.03062296e+01 6.33336000e-01
1.03151283e+01 6.34669333e-01
1.03228626e+01 6.36002667e-01
1.03305559e+01 6.37336000e-01
1.03423338e+01 6.38669333e-01
1.03560915e+01 6.40002667e-01
1.03719177e+01 6.41336000e-01
1.03870564e+01 6.42669333e-01
1.04014282e+01 6.44002667e-01
1.04123888e+01 6.45336000e-01
1.04169340e+01 6.46669333e-01
1.04313297e+01 6.48002667e-01
1.04457178e+01 6.49336000e-01
1.04530811e+01 6.50669333e-01
1.04684143e+01 6.52002667e-01
1.04820290e+01 6.53336000e-01
1.04943142e+01 6.54669333e-01
1.05043259e+01 6.56002667e-01
1.05109186e+01 6.57336000e-01
1.05233269e+01 6.58669333e-01
1.05368137e+01 6.60002667e-01
1.05512981e+01 6.61336000e-01
1.05615063e+01 6.62669333e-01
1.05661030e+01 6.64002667e-01
1.05789032e+01 6.65336000e-01
1.05881290e+01 6.66669333e-01
1.05971031e+01 6.68002667e-01
1.06082993e+01 6.69336000e-01
1.06211605e+01 6.70669333e-01
1.06315079e+01 6.72002667e-01
1.06369715e+01 6.73336000e-01
1.06457767e+01 6.74669333e-01
1.06625395e+01 6.76002667e-01
1.06808195e+01 6.77336000e-01
1.06974268e+01 6.78669333e-01
1.07122707e+01 6.80002667e-01
1.07253485e+01 6.81336000e-01
1.07321968e+01 6.82669333e-01
1.07436256e+01 6.84002667e-01
1.07570753e+01 6.85336000e-01
1.07670479e+01 6.86669333e-01
1.07762022e+01 6.88002667e-01
1.07807379e+01 6.89336000e-01
1.07909327e+01 6.90669333e-01
1.08013754e+01 6.92002667e-01
1.08122730e+01 6.93336000e-01
1.08206177e+01 6.94669333e-01
1.08279200e+01 6.96002667e-01
1.08336525e+01 6.97336000e-01
1.08430042e+01 6.98669333e-01
1.08504143e+01 7.00002667e-01
1.08565092e+01 7.01336000e-01
1.08632383e+01 7.02669333e-01
1.08690863e+01 7.04002667e-01
1.08738575e+01 7.05336000e-01
1.08791647e+01 7.06669333e-01
1.08866320e+01 7.08002667e-01
1.09069185e+01 7.09336000e-01
1.09143419e+01 7.10669333e-01
1.09322653e+01 7.12002667e-01
1.09513283e+01 7.13336000e-01
1.09684505e+01 7.14669333e-01
1.09798908e+01 7.16002667e-01
1.09894772e+01 7.17336000e-01
1.10010414e+01 7.18669333e-01
1.10145092e+01 7.20002667e-01
1.10246181e+01 7.21336000e-01
1.10388422e+01 7.22669333e-01
1.10463142e+01 7.24002667e-01
1.10595436e+01 7.25336000e-01
1.10717525e+01 7.26669333e-01
1.10766659e+01 7.28002667e-01
1.10873938e+01 7.29336000e-01
1.11018209e+01 7.30669333e-01
1.11162500e+01 7.32002667e-01
1.11283541e+01 7.33336000e-01
1.11360598e+01 7.34669333e-01
1.11419601e+01 7.36002667e-01
1.11498251e+01 7.37336000e-01
1.11606874e+01 7.38669333e-01
1.11728325e+01 7.40002667e-01
1.11836424e+01 7.41336000e-01
1.11919546e+01 7.42669333e-01
1.11972141e+01 7.44002667e-01
1.12041912e+01 7.45336000e-01
1.12094831e+01 7.46669333e-01
1.12135944e+01 7.48002667e-01
1.12174854e+01 7.49336000e-01
1.12232857e+01 7.50669333e-01
1.12299824e+01 7.52002667e-01
1.12376795e+01 7.53336000e-01
1.12447701e+01 7.54669333e-01
1.12485533e+01 7.56002667e-01
1.12526884e+01 7.57336000e-01
1.12556124e+01 7.58669333e-01
1.12592325e+01 7.60002667e-01
1.12631836e+01 7.61336000e-01
1.12672682e+01 7.62669333e-01
1.12709312e+01 7.64002667e-01
1.12754116e+01 7.65336000e-01
1.12832117e+01 7.66669333e-01
1.12903910e+01 7.68002667e-01
1.12964907e+01 7.69336000e-01
1.13036709e+01 7.70669333e-01
1.13128004e+01 7.72002667e-01
1.13192339e+01 7.73336000e-01
1.13248997e+01 7.74669333e-01
1.13316002e+01 7.76002667e-01
1.13372793e+01 7.77336000e-01
1.13402433e+01 7.78669333e-01
1.13443766e+01 7.80002667e-01
1.13481188e+01 7.81336000e-01
1.13527441e+01 7.82669333e-01
1.13585873e+01 7.84002667e-01
1.13642387e+01 7.85336000e-01
1.13675680e+01 7.86669333e-01
1.13748388e+01 7.88002667e-01
1.13811245e+01 7.89336000e-01
1.13894501e+01 7.90669333e-01
1.13915567e+01 7.92002667e-01
1.13995705e+01 7.93336000e-01
1.14066725e+01 7.94669333e-01
1.14103937e+01 7.96002667e-01
1.14143858e+01 7.97336000e-01
1.14173193e+01 7.98669333e-01
1.14251423e+01 8.00002667e-01
1.14359875e+01 8.01336000e-01
1.14454746e+01 8.02669333e-01
1.14524851e+01 8.04002667e-01
1.14587154e+01 8.05336000e-01
1.14624977e+01 8.06669333e-01
1.14656744e+01 8.08002667e-01
1.14674644e+01 8.09336000e-01
1.14715881e+01 8.10669333e-01
1.14754038e+01 8.12002667e-01
1.14768305e+01 8.13336000e-01
1.14786558e+01 8.14669333e-01
1.14816580e+01 8.16002667e-01
1.14847574e+01 8.17336000e-01
1.14925737e+01 8.18669333e-01
1.15006142e+01 8.20002667e-01
1.15077782e+01 8.21336000e-01
1.15150604e+01 8.22669333e-01
1.15216036e+01 8.24002667e-01
1.15262623e+01 8.25336000e-01
1.15297203e+01 8.26669333e-01
1.15351171e+01 8.28002667e-01
1.15388756e+01 8.29336000e-01
1.15422411e+01 8.30669333e-01
1.15446033e+01 8.32002667e-01
1.15468616e+01 8.33336000e-01
1.15506916e+01 8.34669333e-01
1.15531912e+01 8.36002667e-01
1.15554056e+01 8.37336000e-01
1.15602140e+01 8.38669333e-01
1.15662975e+01 8.40002667e-01
1.15712805e+01 8.41336000e-01
1.15755663e+01 8.42669333e-01
1.15775003e+01 8.44002667e-01
1.15810137e+01 8.45336000e-01
1.15828695e+01 8.46669333e-01
1.15853510e+01 8.48002667e-01
1.15888386e+01 8.49336000e-01
1.15976973e+01 8.50669333e-01
1.16012516e+01 8.52002667e-01
1.16118813e+01 8.53336000e-01
1.16212349e+01 8.54669333e-01
1.16261997e+01 8.56002667e-01
1.16286860e+01 8.57336000e-01
1.16322422e+01 8.58669333e-01
1.16369257e+01 8.60002667e-01
1.16434441e+01 8.61336000e-01
1.16485262e+01 8.62669333e-01
1.16516762e+01 8.64002667e-01
1.16620159e+01 8.65336000e-01
1.16706829e+01 8.66669333e-01
1.16768427e+01 8.68002667e-01
1.16830921e+01 8.69336000e-01
1.16898232e+01 8.70669333e-01
1.16955338e+01 8.72002667e-01
1.16995726e+01 8.73336000e-01
1.17060089e+01 8.74669333e-01
1.17083273e+01 8.76002667e-01
1.17095137e+01 8.77336000e-01
1.17146587e+01 8.78669333e-01
1.17194519e+01 8.80002667e-01
1.17245522e+01 8.81336000e-01
1.17298479e+01 8.82669333e-01
1.17329884e+01 8.84002667e-01
1.17356586e+01 8.85336000e-01
1.17425470e+01 8.86669333e-01
1.17465410e+01 8.88002667e-01
1.17530632e+01 8.89336000e-01
1.17544594e+01 8.90669333e-01
1.17620955e+01 8.92002667e-01
1.17711639e+01 8.93336000e-01
1.17812748e+01 8.94669333e-01
1.17915382e+01 8.96002667e-01
1.17971601e+01 8.97336000e-01
1.18012648e+01 8.98669333e-01
1.18038197e+01 9.00002667e-01
1.18072090e+01 9.01336000e-01
1.18107815e+01 9.02669333e-01
1.18162985e+01 9.04002667e-01
1.18184462e+01 9.05336000e-01
1.18217402e+01 9.06669333e-01
1.18285875e+01 9.08002667e-01
1.18340549e+01 9.09336000e-01
1.18438034e+01 9.10669333e-01
1.18509054e+01 9.12002667e-01
1.18581314e+01 9.13336000e-01
1.18635464e+01 9.14669333e-01
1.18700829e+01 9.16002667e-01
1.18735361e+01 9.17336000e-01
1.18785524e+01 9.18669333e-01
1.18819151e+01 9.20002667e-01
1.18907652e+01 9.21336000e-01
1.18992491e+01 9.22669333e-01
1.19035387e+01 9.24002667e-01
1.19087877e+01 9.25336000e-01
1.19179182e+01 9.26669333e-01
1.19247961e+01 9.28002667e-01
1.19346943e+01 9.29336000e-01
1.19469032e+01 9.30669333e-01
1.19535389e+01 9.32002667e-01
1.19557266e+01 9.33336000e-01
1.19668560e+01 9.34669333e-01
1.19776497e+01 9.36002667e-01
1.19829588e+01 9.37336000e-01
1.19877968e+01 9.38669333e-01
1.19891663e+01 9.40002667e-01
1.19951258e+01 9.41336000e-01
1.20035229e+01 9.42669333e-01
1.20082388e+01 9.44002667e-01
1.20159206e+01 9.45336000e-01
1.20243931e+01 9.46669333e-01
1.20288820e+01 9.48002667e-01
1.20432148e+01 9.49336000e-01
1.20483904e+01 9.50669333e-01
1.20594025e+01 9.52002667e-01
1.20633993e+01 9.53336000e-01
1.20721407e+01 9.54669333e-01
1.20806675e+01 9.56002667e-01
1.20876083e+01 9.57336000e-01
1.20908670e+01 9.58669333e-01
1.20925961e+01 9.60002667e-01
1.20977039e+01 9.61336000e-01
1.21012201e+01 9.62669333e-01
1.21080313e+01 9.64002667e-01
1.21149893e+01 9.65336000e-01
1.21489563e+01 9.66669333e-01
1.21616659e+01 9.68002667e-01
1.21818314e+01 9.69336000e-01
1.21923456e+01 9.70669333e-01
1.22079430e+01 9.72002667e-01
1.22203817e+01 9.73336000e-01
1.22234812e+01 9.74669333e-01
1.22371092e+01 9.76002667e-01
1.22472277e+01 9.77336000e-01
1.22503014e+01 9.78669333e-01
1.22631550e+01 9.80002667e-01
1.22754354e+01 9.81336000e-01
1.22909498e+01 9.82669333e-01
1.23042212e+01 9.84002667e-01
1.23151169e+01 9.85336000e-01
1.23544273e+01 9.86669333e-01
1.23718634e+01 9.88002667e-01
1.23971615e+01 9.89336000e-01
1.24349127e+01 9.90669333e-01
1.24518690e+01 9.92002667e-01
1.24659786e+01 9.93336000e-01
1.24812174e+01 9.94669333e-01
1.25375156e+01 9.96002667e-01
1.25625143e+01 9.97336000e-01
1.28403111e+01 9.98669333e-01


==> Figures2/cdf_imperfect_sigma_new_015.dat <==
0.00000000e+00 2.22222222e-06
0.00000000e+00 1.11333333e-03
0.00000000e+00 2.22444444e-03
0.00000000e+00 3.33555556e-03
0.00000000e+00 4.44666667e-03
0.00000000e+00 5.55777778e-03
0.00000000e+00 6.66888889e-03
0.00000000e+00 7.78000000e-03
0.00000000e+00 8.89111111e-03
0.00000000e+00 1.00022222e-02
0.00000000e+00 1.11133333e-02
0.00000000e+00 1.22244444e-02
0.00000000e+00 1.33355556e-02
0.00000000e+00 1.44466667e-02
0.00000000e+00 1.55577778e-02
0.00000000e+00 1.66688889e-02
0.00000000e+00 1.77800000e-02
0.00000000e+00 1.88911111e-02
0.00000000e+00 2.00022222e-02
0.00000000e+00 2.11133333e-02
0.00000000e+00 2.22244444e-02
0.00000000e+00 2.33355556e-02
0.00000000e+00 2.44466667e-02
0.00000000e+00 2.55577778e-02
0.00000000e+00 2.66688889e-02
0.00000000e+00 2.77800000e-02
0.00000000e+00 2.88911111e-02
0.00000000e+00 3.00022222e-02
0.00000000e+00 3.11133333e-02
0.00000000e+00 3.22244444e-02
0.00000000e+00 3.33355556e-02
0.00000000e+00 3.44466667e-02
0.00000000e+00 3.55577778e-02
0.00000000e+00 3.66688889e-02
0.00000000e+00 3.77800000e-02
0.00000000e+00 3.88911111e-02
0.00000000e+00 4.00022222e-02
0.00000000e+00 4.11133333e-02
0.00000000e+00 4.22244444e-02
0.00000000e+00 4.33355556e-02
0.00000000e+00 4.44466667e-02
0.00000000e+00 4.55577778e-02
0.00000000e+00 4.66688889e-02
0.00000000e+00 4.77800000e-02
0.00000000e+00 4.88911111e-02
0.00000000e+00 5.00022222e-02
0.00000000e+00 5.11133333e-02
0.00000000e+00 5.22244444e-02
0.00000000e+00 5.33355556e-02
0.00000000e+00 5.44466667e-02
0.00000000e+00 5.55577778e-02
0.00000000e+00 5.66688889e-02
0.00000000e+00 5.77800000e-02
0.00000000e+00 5.88911111e-02
0.00000000e+00 6.00022222e-02
0.00000000e+00 6.11133333e-02
0.00000000e+00 6.22244444e-02
0.00000000e+00 6.33355556e-02
0.00000000e+00 6.44466667e-02
0.00000000e+00 6.55577778e-02
0.00000000e+00 6.66688889e-02
0.00000000e+00 6.77800000e-02
0.00000000e+00 6.88911111e-02
0.00000000e+00 7.00022222e-02
0.00000000e+00 7.11133333e-02
0.00000000e+00 7.22244444e-02
0.00000000e+00 7.33355556e-02
0.00000000e+00 7.44466667e-02
0.00000000e+00 7.55577778e-02
0.00000000e+00 7.66688889e-02
0.00000000e+00 7.77800000e-02
0.00000000e+00 7.88911111e-02
0.00000000e+00 8.00022222e-02
0.00000000e+00 8.11133333e-02
0.00000000e+00 8.22244444e-02
0.00000000e+00 8.33355556e-02
0.00000000e+00 8.44466667e-02
0.00000000e+00 8.55577778e-02
0.00000000e+00 8.66688889e-02
0.00000000e+00 8.77800000e-02
0.00000000e+00 8.88911111e-02
0.00000000e+00 9.00022222e-02
0.00000000e+00 9.11133333e-02
0.00000000e+00 9.22244444e-02
0.00000000e+00 9.33355556e-02
0.00000000e+00 9.44466667e-02
0.00000000e+00 9.55577778e-02
0.00000000e+00 9.66688889e-02
0.00000000e+00 9.77800000e-02
0.00000000e+00 9.88911111e-02
0.00000000e+00 1.00002222e-01
0.00000000e+00 1.01113333e-01
0.00000000e+00 1.02224444e-01
0.00000000e+00 1.03335556e-01
0.00000000e+00 1.04446667e-01
0.00000000e+00 1.05557778e-01
0.00000000e+00 1.06668889e-01
0.00000000e+00 1.07780000e-01
0.00000000e+00 1.08891111e-01
0.00000000e+00 1.10002222e-01
0.00000000e+00 1.11113333e-01
0.00000000e+00 1.12224444e-01
0.00000000e+00 1.13335556e-01
0.00000000e+00 1.14446667e-01
0.00000000e+00 1.15557778e-01
0.00000000e+00 1.16668889e-01
0.00000000e+00 1.17780000e-01
0.00000000e+00 1.18891111e-01
0.00000000e+00 1.20002222e-01
0.00000000e+00 1.21113333e-01
0.00000000e+00 1.22224444e-01
0.00000000e+00 1.23335556e-01
0.00000000e+00 1.24446667e-01
0.00000000e+00 1.25557778e-01
0.00000000e+00 1.26668889e-01
0.00000000e+00 1.27780000e-01
0.00000000e+00 1.28891111e-01
0.00000000e+00 1.30002222e-01
0.00000000e+00 1.31113333e-01
0.00000000e+00 1.32224444e-01
0.00000000e+00 1.33335556e-01
0.00000000e+00 1.34446667e-01
0.00000000e+00 1.35557778e-01
0.00000000e+00 1.36668889e-01
0.00000000e+00 1.37780000e-01
0.00000000e+00 1.38891111e-01
0.00000000e+00 1.40002222e-01
0.00000000e+00 1.41113333e-01
0.00000000e+00 1.42224444e-01
0.00000000e+00 1.43335556e-01
0.00000000e+00 1.44446667e-01
0.00000000e+00 1.45557778e-01
0.00000000e+00 1.46668889e-01
0.00000000e+00 1.47780000e-01
0.00000000e+00 1.48891111e-01
0.00000000e+00 1.50002222e-01
0.00000000e+00 1.51113333e-01
0.00000000e+00 1.52224444e-01
0.00000000e+00 1.53335556e-01
0.00000000e+00 1.54446667e-01
0.00000000e+00 1.55557778e-01
0.00000000e+00 1.56668889e-01
0.00000000e+00 1.57780000e-01
0.00000000e+00 1.58891111e-01
0.00000000e+00 1.60002222e-01
0.00000000e+00 1.61113333e-01
0.00000000e+00 1.62224444e-01
0.00000000e+00 1.63335556e-01
0.00000000e+00 1.64446667e-01
0.00000000e+00 1.65557778e-01
0.00000000e+00 1.66668889e-01
0.00000000e+00 1.67780000e-01
0.00000000e+00 1.68891111e-01
0.00000000e+00 1.70002222e-01
5.72177581e-04 1.71113333e-01
2.31947750e-03 1.72224444e-01
4.06005979e-03 1.73335556e-01
5.87601960e-03 1.74446667e-01
7.48038292e-03 1.75557778e-01
9.25517268e-03 1.76668889e-01
1.11100562e-02 1.77780000e-01
1.30240973e-02 1.78891111e-01
1.48597062e-02 1.80002222e-01
1.67320278e-02 1.81113333e-01
1.86136365e-02 1.82224444e-01
2.05240026e-02 1.83335556e-01
2.25865915e-02 1.84446667e-01
2.44071931e-02 1.85557778e-01
2.63277777e-02 1.86668889e-01
2.84036398e-02 1.87780000e-01
3.03553939e-02 1.88891111e-01
3.25218961e-02 1.90002222e-01
3.45610529e-02 1.91113333e-01
3.65065932e-02 1.92224444e-01
3.85821499e-02 1.93335556e-01
4.08369415e-02 1.94446667e-01
4.30159271e-02 1.95557778e-01
4.47995774e-02 1.96668889e-01
4.68901247e-02 1.97780000e-01
4.90371138e-02 1.98891111e-01
5.12290373e-02 2.00002222e-01
5.35006523e-02 2.01113333e-01
5.56200445e-02 2.02224444e-01
5.80593050e-02 2.03335556e-01
6.04254119e-02 2.04446667e-01
6.27730787e-02 2.05557778e-01
6.49773479e-02 2.06668889e-01
6.76237345e-02 2.07780000e-01
7.02771246e-02 2.08891111e-01
7.26803988e-02 2.10002222e-01
7.51954392e-02 2.11113333e-01
7.76073709e-02 2.12224444e-01
8.01122263e-02 2.13335556e-01
8.27446580e-02 2.14446667e-01
8.54580477e-02 2.15557778e-01
8.83889943e-02 2.16668889e-01
9.10758525e-02 2.17780000e-01
9.36191306e-02 2.18891111e-01
9.66007560e-02 2.20002222e-01
9.94336754e-02 2.21113333e-01
1.02141187e-01 2.22224444e-01
1.04945131e-01 2.23335556e-01
1.07931957e-01 2.24446667e-01
1.10929936e-01 2.25557778e-01
1.13713413e-01 2.26668889e-01
1.16717875e-01 2.27780000e-01
1.19637936e-01 2.28891111e-01
1.22884624e-01 2.30002222e-01
1.25872850e-01 2.31113333e-01
1.29305929e-01 2.32224444e-01
1.32679939e-01 2.33335556e-01
1.35813624e-01 2.34446667e-01
1.39133275e-01 2.35557778e-01
1.42631248e-01 2.36668889e-01
1.46071568e-01 2.37780000e-01
1.49284065e-01 2.38891111e-01
1.52742833e-01 2.40002222e-01
1.56305283e-01 2.41113333e-01
1.60168692e-01 2.42224444e-01
1.63712189e-01 2.43335556e-01
1.67785004e-01 2.44446667e-01
1.71706200e-01 2.45557778e-01
1.75448835e-01 2.46668889e-01
1.79164201e-01 2.47780000e-01
1.82967842e-01 2.48891111e-01
1.86546043e-01 2.50002222e-01
1.90381482e-01 2.51113333e-01
1.94504976e-01 2.52224444e-01
1.98865771e-01 2.53335556e-01
2.03027427e-01 2.54446667e-01
2.07205266e-01 2.55557778e-01
2.11677641e-01 2.56668889e-01
2.15922266e-01 2.57780000e-01
2.20529646e-01 2.58891111e-01
2.25113392e-01 2.60002222e-01
2.29602396e-01 2.61113333e-01
2.34545588e-01 2.62224444e-01
2.38964453e-01 2.63335556e-01
2.43744373e-01 2.64446667e-01
2.48269409e-01 2.65557778e-01
2.53196210e-01 2.66668889e-01
2.58165956e-01 2.67780000e-01
2.63400078e-01 2.68891111e-01
2.68425912e-01 2.70002222e-01
2.73589373e-01 2.71113333e-01
2.79125690e-01 2.72224444e-01
2.84495384e-01 2.73335556e-01
2.89766788e-01 2.74446667e-01
2.95478582e-01 2.75557778e-01
3.01598340e-01 2.76668889e-01
3.07210237e-01 2.77780000e-01
3.12698066e-01 2.78891111e-01
3.18334132e-01 2.80002222e-01
3.24388802e-01 2.81113333e-01
3.30865264e-01 2.82224444e-01
3.37278187e-01 2.83335556e-01
3.43745589e-01 2.84446667e-01
3.50199640e-01 2.85557778e-01
3.57047558e-01 2.86668889e-01
3.63583297e-01 2.87780000e-01
3.70543867e-01 2.88891111e-01
3.77554595e-01 2.90002222e-01
3.84108812e-01 2.91113333e-01
3.91124725e-01 2.92224444e-01
3.99017274e-01 2.93335556e-01
4.06993866e-01 2.94446667e-01
4.14208621e-01 2.95557778e-01
4.22109991e-01 2.96668889e-01
4.29894358e-01 2.97780000e-01
4.38261688e-01 2.98891111e-01
4.46536422e-01 3.00002222e-01
4.55009460e-01 3.01113333e-01
4.63385969e-01 3.02224444e-01
4.72690940e-01 3.03335556e-01
4.81937200e-01 3.04446667e-01
4.91055280e-01 3.05557778e-01
5.00095129e-01 3.06668889e-01
5.09545088e-01 3.07780000e-01
5.19005239e-01 3.08891111e-01
5.29049277e-01 3.10002222e-01
5.38726449e-01 3.11113333e-01
5.47810495e-01 3.12224444e-01
5.57259917e-01 3.13335556e-01
5.67412436e-01 3.14446667e-01
5.78503132e-01 3.15557778e-01
5.89557290e-01 3.16668889e-01
6.00235581e-01 3.17780000e-01
6.11488283e-01 3.18891111e-01
6.22768819e-01 3.20002222e-01
6.34142637e-01 3.21113333e-01
6.46166861e-01 3.22224444e-01
6.58147335e-01 3.23335556e-01
6.70496225e-01 3.24446667e-01
6.83496714e-01 3.25557778e-01
6.95753038e-01 3.26668889e-01
7.08034098e-01 3.27780000e-01
7.20893383e-01 3.28891111e-01
7.33395875e-01 3.30002222e-01
7.47108698e-01 3.31113333e-01
7.61017084e-01 3.32224444e-01
7.75138140e-01 3.33335556e-01
7.88970590e-01 3.34446667e-01
8.04048777e-01 3.35557778e-01
8.18745375e-01 3.36668889e-01
8.34146738e-01 3.37780000e-01
8.49572718e-01 3.38891111e-01
8.65253806e-01 3.40002222e-01
8.81842732e-01 3.41113333e-01
8.97445917e-01 3.42224444e-01
9.13867593e-01 3.43335556e-01
9.31115866e-01 3.44446667e-01
9.47497368e-01 3.45557778e-01
9.63881493e-01 3.46668889e-01
9.80322480e-01 3.47780000e-01
9.97754753e-01 3.48891111e-01
1.01680183e+00 3.50002222e-01
1.03468180e+00 3.51113333e-01
1.05331254e+00 3.52224444e-01
1.07333386e+00 3.53335556e-01
1.09082246e+00 3.54446667e-01
1.11036801e+00 3.55557778e-01
1.12997162e+00 3.56668889e-01
1.14853907e+00 3.57780000e-01
1.16765976e+00 3.58891111e-01
1.18773997e+00 3.60002222e-01
1.20940804e+00 3.61113333e-01
1.22999334e+00 3.62224444e-01
1.25142205e+00 3.63335556e-01
1.27483058e+00 3.64446667e-01
1.29715443e+00 3.65557778e-01
1.31864643e+00 3.66668889e-01
1.34041178e+00 3.67780000e-01
1.36342406e+00 3.68891111e-01
1.38642740e+00 3.70002222e-01
1.41062236e+00 3.71113333e-01
1.43400621e+00 3.72224444e-01
1.45629525e+00 3.73335556e-01
1.47897601e+00 3.74446667e-01
1.50137496e+00 3.75557778e-01
1.52606583e+00 3.76668889e-01
1.55115390e+00 3.77780000e-01
1.57764542e+00 3.78891111e-01
1.60138202e+00 3.80002222e-01
1.62774742e+00 3.81113333e-01
1.65497518e+00 3.82224444e-01
1.68281662e+00 3.83335556e-01
1.70962143e+00 3.84446667e-01
1.73708761e+00 3.85557778e-01
1.76272178e+00 3.86668889e-01
1.79068756e+00 3.87780000e-01
1.81787181e+00 3.88891111e-01
1.84739888e+00 3.90002222e-01
1.87497163e+00 3.91113333e-01
1.90135026e+00 3.92224444e-01
1.93217230e+00 3.93335556e-01
1.96168196e+00 3.94446667e-01
1.99119890e+00 3.95557778e-01
2.02293873e+00 3.96668889e-01
2.05235744e+00 3.97780000e-01
2.08303499e+00 3.98891111e-01
2.11369705e+00 4.00002222e-01
2.14566183e+00 4.01113333e-01
2.17870522e+00 4.02224444e-01
2.21274137e+00 4.03335556e-01
2.24812150e+00 4.04446667e-01
2.28145909e+00 4.05557778e-01
2.31422901e+00 4.06668889e-01
2.35237646e+00 4.07780000e-01
2.38850212e+00 4.08891111e-01
2.42373323e+00 4.10002222e-01
2.45847130e+00 4.11113333e-01
2.49371791e+00 4.12224444e-01
2.52800131e+00 4.13335556e-01
2.56392384e+00 4.14446667e-01
2.59903169e+00 4.15557778e-01
2.63518643e+00 4.16668889e-01
2.67321229e+00 4.17780000e-01
2.71261215e+00 4.18891111e-01
2.75041962e+00 4.20002222e-01
2.78564239e+00 4.21113333e-01
2.82669115e+00 4.22224444e-01
2.86862493e+00 4.23335556e-01
2.90777397e+00 4.24446667e-01
2.94769049e+00 4.25557778e-01
2.98645711e+00 4.26668889e-01
3.02898192e+00 4.27780000e-01
3.06980777e+00 4.28891111e-01
3.11106229e+00 4.30002222e-01
3.14947724e+00 4.31113333e-01
3.18875217e+00 4.32224444e-01
3.22830248e+00 4.33335556e-01
3.24574184e+00 4.34446667e-01
3.27321219e+00 4.35557778e-01
3.31077456e+00 4.36668889e-01
3.35439253e+00 4.37780000e-01
3.39846373e+00 4.38891111e-01
3.44642949e+00 4.40002222e-01
3.48953843e+00 4.41113333e-01
3.53632879e+00 4.42224444e-01
3.58531642e+00 4.43335556e-01
3.63228726e+00 4.44446667e-01
3.68007779e+00 4.45557778e-01
3.73188400e+00 4.46668889e-01
3.78112721e+00 4.47780000e-01
3.83113861e+00 4.48891111e-01
3.87849236e+00 4.50002222e-01
3.92574263e+00 4.51113333e-01
3.97604728e+00 4.52224444e-01
4.02533245e+00 4.53335556e-01
4.07727909e+00 4.54446667e-01
4.12752390e+00 4.55557778e-01
4.18344116e+00 4.56668889e-01
4.23294735e+00 4.57780000e-01
4.28441668e+00 4.58891111e-01
4.33514357e+00 4.60002222e-01
4.38507843e+00 4.61113333e-01
4.43417692e+00 4.62224444e-01
4.46182394e+00 4.63335556e-01
4.50317764e+00 4.64446667e-01
4.53852272e+00 4.65557778e-01
4.55458546e+00 4.66668889e-01
4.60116053e+00 4.67780000e-01
4.64786339e+00 4.68891111e-01
4.69264078e+00 4.70002222e-01
4.73651600e+00 4.71113333e-01
4.77892733e+00 4.72224444e-01
4.81677008e+00 4.73335556e-01
4.86310625e+00 4.74446667e-01
4.91328335e+00 4.75557778e-01
4.95961857e+00 4.76668889e-01
4.97930241e+00 4.77780000e-01
5.03784943e+00 4.78891111e-01
5.09768295e+00 4.80002222e-01
5.16041851e+00 4.81113333e-01
5.22292709e+00 4.82224444e-01
5.28312778e+00 4.83335556e-01
5.34718084e+00 4.84446667e-01
5.40947580e+00 4.85557778e-01
5.47508860e+00 4.86668889e-01
5.53604841e+00 4.87780000e-01
5.59256744e+00 4.88891111e-01
5.64906502e+00 4.90002222e-01
5.68500185e+00 4.91113333e-01
5.73240948e+00 4.92224444e-01
5.80049038e+00 4.93335556e-01
5.85967636e+00 4.94446667e-01
5.91604710e+00 4.95557778e-01
5.96988869e+00 4.96668889e-01
6.02310038e+00 4.97780000e-01
6.05230761e+00 4.98891111e-01
6.08376646e+00 5.00002222e-01
6.14808416e+00 5.01113333e-01
6.21097279e+00 5.02224444e-01
6.28317738e+00 5.03335556e-01
6.35118532e+00 5.04446667e-01
6.41818714e+00 5.05557778e-01
6.48378325e+00 5.06668889e-01
6.54683685e+00 5.07780000e-01
6.61068535e+00 5.08891111e-01
6.67365742e+00 5.10002222e-01
6.73255444e+00 5.11113333e-01
6.75133944e+00 5.12224444e-01
6.78423262e+00 5.13335556e-01
6.82620907e+00 5.14446667e-01
6.87804413e+00 5.15557778e-01
6.94123554e+00 5.16668889e-01
6.99716616e+00 5.17780000e-01
7.04712963e+00 5.18891111e-01
7.09593868e+00 5.20002222e-01
7.13266945e+00 5.21113333e-01
7.17816353e+00 5.22224444e-01
7.20221806e+00 5.23335556e-01
7.23814249e+00 5.24446667e-01
7.28743410e+00 5.25557778e-01
7.33952188e+00 5.26668889e-01
7.38486719e+00 5.27780000e-01
7.43074036e+00 5.28891111e-01
7.47815418e+00 5.30002222e-01
7.52534819e+00 5.31113333e-01
7.57126045e+00 5.32224444e-01
7.61507559e+00 5.33335556e-01
7.64555454e+00 5.34446667e-01
7.67410421e+00 5.35557778e-01
7.70014334e+00 5.36668889e-01
7.73598480e+00 5.37780000e-01
7.78027344e+00 5.38891111e-01
7.81433535e+00 5.40002222e-01
7.86265230e+00 5.41113333e-01
7.90922499e+00 5.42224444e-01
7.95086765e+00 5.43335556e-01
7.98997355e+00 5.44446667e-01
8.03191566e+00 5.45557778e-01
8.07914162e+00 5.46668889e-01
8.12310123e+00 5.47780000e-01
8.16741371e+00 5.48891111e-01
8.20837307e+00 5.50002222e-01
8.24857426e+00 5.51113333e-01
8.28769207e+00 5.52224444e-01
8.32923794e+00 5.53335556e-01
8.36825085e+00 5.54446667e-01
8.39479256e+00 5.55557778e-01
8.43441010e+00 5.56668889e-01
8.47283363e+00 5.57780000e-01
8.51121902e+00 5.58891111e-01
8.54958725e+00 5.60002222e-01
8.58336449e+00 5.61113333e-01
8.61847782e+00 5.62224444e-01
8.65408421e+00 5.63335556e-01
8.68615150e+00 5.64446667e-01
8.71377563e+00 5.65557778e-01
8.74437141e+00 5.66668889e-01
8.76865673e+00 5.67780000e-01
8.79831219e+00 5.68891111e-01
8.82991409e+00 5.70002222e-01
8.85945988e+00 5.71113333e-01
8.88883495e+00 5.72224444e-01
8.91631317e+00 5.73335556e-01
8.94888592e+00 5.74446667e-01
8.98266125e+00 5.75557778e-01
9.01559639e+00 5.76668889e-01
9.04917431e+00 5.77780000e-01
9.08160782e+00 5.78891111e-01
9.10789871e+00 5.80002222e-01
9.13569069e+00 5.81113333e-01
9.16630936e+00 5.82224444e-01
9.19357395e+00 5.83335556e-01
9.21972942e+00 5.84446667e-01
9.24206066e+00 5.85557778e-01
9.26280212e+00 5.86668889e-01
9.28647804e+00 5.87780000e-01
9.30925846e+00 5.88891111e-01
9.32643032e+00 5.90002222e-01
9.34473801e+00 5.91113333e-01
9.35400867e+00 5.92224444e-01
9.37338638e+00 5.93335556e-01
9.39176941e+00 5.94446667e-01
9.40777588e+00 5.95557778e-01
9.43151379e+00 5.96668889e-01
9.45763969e+00 5.97780000e-01
9.48332691e+00 5.98891111e-01
9.50883579e+00 6.00002222e-01
9.53245735e+00 6.01113333e-01
9.55622482e+00 6.02224444e-01
9.57977962e+00 6.03335556e-01
9.59946728e+00 6.04446667e-01
9.61929703e+00 6.05557778e-01
9.63006878e+00 6.06668889e-01
9.63932228e+00 6.07780000e-01
9.65021324e+00 6.08891111e-01
9.66576481e+00 6.10002222e-01
9.68668079e+00 6.11113333e-01
9.70553970e+00 6.12224444e-01
9.72438812e+00 6.13335556e-01
9.74097157e+00 6.14446667e-01
9.75261211e+00 6.15557778e-01
9.77155399e+00 6.16668889e-01
9.79015732e+00 6.17780000e-01
9.80874252e+00 6.18891111e-01
9.82671547e+00 6.20002222e-01
9.84615993e+00 6.21113333e-01
9.86371803e+00 6.22224444e-01
9.87819862e+00 6.23335556e-01
9.89169979e+00 6.24446667e-01
9.90434551e+00 6.25557778e-01
9.91887283e+00 6.26668889e-01
9.93033123e+00 6.27780000e-01
9.94022846e+00 6.28891111e-01
9.95374584e+00 6.30002222e-01
9.96771717e+00 6.31113333e-01
9.98128414e+00 6.32224444e-01
9.99283695e+00 6.33335556e-01
9.99936295e+00 6.34446667e-01
1.00052195e+01 6.35557778e-01
1.00134954e+01 6.36668889e-01
1.00235214e+01 6.37780000e-01
1.00320616e+01 6.38891111e-01
1.00404005e+01 6.40002222e-01
1.00466795e+01 6.41113333e-01
1.00563965e+01 6.42224444e-01
1.00612354e+01 6.43335556e-01
1.00708437e+01 6.44446667e-01
1.00799007e+01 6.45557778e-01
1.00932884e+01 6.46668889e-01
1.01031303e+01 6.47780000e-01
1.01137228e+01 6.48891111e-01
1.01233835e+01 6.50002222e-01
1.01371641e+01 6.51113333e-01
1.01510143e+01 6.52224444e-01
1.01621494e+01 6.53335556e-01
1.01748781e+01 6.54446667e-01
1.01891403e+01 6.55557778e-01
1.02055988e+01 6.56668889e-01
1.02200985e+01 6.57780000e-01
1.02314129e+01 6.58891111e-01
1.02428017e+01 6.60002222e-01
1.02459106e+01 6.61113333e-01
1.02607279e+01 6.62224444e-01
1.02794714e+01 6.63335556e-01
1.02970428e+01 6.64446667e-01
1.03125563e+01 6.65557778e-01
1.03246441e+01 6.66668889e-01
1.03380890e+01 6.67780000e-01
1.03532591e+01 6.68891111e-01
1.03680058e+01 6.70002222e-01
1.03814993e+01 6.71113333e-01
1.03958759e+01 6.72224444e-01
1.04070053e+01 6.73335556e-01
1.04197330e+01 6.74446667e-01
1.04313927e+01 6.75557778e-01
1.04441853e+01 6.76668889e-01
1.04560032e+01 6.77780000e-01
1.04712667e+01 6.78891111e-01
1.04878445e+01 6.80002222e-01
1.05026722e+01 6.81113333e-01
1.05129375e+01 6.82224444e-01
1.05238914e+01 6.83335556e-01
1.05369320e+01 6.84446667e-01
1.05511684e+01 6.85557778e-01
1.05605965e+01 6.86668889e-01
1.05751638e+01 6.87780000e-01
1.05891638e+01 6.88891111e-01
1.06027927e+01 6.90002222e-01
1.06118689e+01 6.91113333e-01
1.06239471e+01 6.92224444e-01
1.06344728e+01 6.93335556e-01
1.06444492e+01 6.94446667e-01
1.06558380e+01 6.95557778e-01
1.06683531e+01 6.96668889e-01
1.06809015e+01 6.97780000e-01
1.06935205e+01 6.98891111e-01
1.07017202e+01 7.00002222e-01
1.07131710e+01 7.01113333e-01
1.07254801e+01 7.02224444e-01
1.07344599e+01 7.03335556e-01
1.07457733e+01 7.04446667e-01
1.07567739e+01 7.05557778e-01
1.07664433e+01 7.06668889e-01
1.07748213e+01 7.07780000e-01
1.07819576e+01 7.08891111e-01
1.07888889e+01 7.10002222e-01
1.07940626e+01 7.11113333e-01
1.08001642e+01 7.12224444e-01
1.08031816e+01 7.13335556e-01
1.08070431e+01 7.14446667e-01
1.08115892e+01 7.15557778e-01
1.08184977e+01 7.16668889e-01
1.08230429e+01 7.17780000e-01
1.08295040e+01 7.18891111e-01
1.08366013e+01 7.20002222e-01
1.08432989e+01 7.21113333e-01
1.08500080e+01 7.22224444e-01
1.08544369e+01 7.23335556e-01
1.08586149e+01 7.24446667e-01
1.08637056e+01 7.25557778e-01
1.08726854e+01 7.26668889e-01
1.08812485e+01 7.27780000e-01
1.08903332e+01 7.28891111e-01
1.09015141e+01 7.30002222e-01
1.09120016e+01 7.31113333e-01
1.09210215e+01 7.32224444e-01
1.09259672e+01 7.33335556e-01
1.09364824e+01 7.34446667e-01
1.09459267e+01 7.35557778e-01
1.09543362e+01 7.36668889e-01
1.09622574e+01 7.37780000e-01
1.09692688e+01 7.38891111e-01
1.09773521e+01 7.40002222e-01
1.09857349e+01 7.41113333e-01
1.09919844e+01 7.42224444e-01
1.10007515e+01 7.43335556e-01
1.10072432e+01 7.44446667e-01
1.10142717e+01 7.45557778e-01
1.10206451e+01 7.46668889e-01
1.10279236e+01 7.47780000e-01
1.10323782e+01 7.48891111e-01
1.10338554e+01 7.50002222e-01
1.10390396e+01 7.51113333e-01
1.10461931e+01 7.52224444e-01
1.10505772e+01 7.53335556e-01
1.10565634e+01 7.54446667e-01
1.10648823e+01 7.55557778e-01
1.10718174e+01 7.56668889e-01
1.10765047e+01 7.57780000e-01
1.10803089e+01 7.58891111e-01
1.10820379e+01 7.60002222e-01
1.10857677e+01 7.61113333e-01
1.10904522e+01 7.62224444e-01
1.10970898e+01 7.63335556e-01
1.11024218e+01 7.64446667e-01
1.11086245e+01 7.65557778e-01
1.11139526e+01 7.66668889e-01
1.11194820e+01 7.67780000e-01
1.11262589e+01 7.68891111e-01
1.11324415e+01 7.70002222e-01
1.11392946e+01 7.71113333e-01
1.11455851e+01 7.72224444e-01
1.11513147e+01 7.73335556e-01
1.11555243e+01 7.74446667e-01
1.11596851e+01 7.75557778e-01
1.11667538e+01 7.76668889e-01
1.11723957e+01 7.77780000e-01
1.11781998e+01 7.78891111e-01
1.11831779e+01 7.80002222e-01
1.11886339e+01 7.81113333e-01
1.11944180e+01 7.82224444e-01
1.11980915e+01 7.83335556e-01
1.12002716e+01 7.84446667e-01
1.12075033e+01 7.85557778e-01
1.12114372e+01 7.86668889e-01
1.12152739e+01 7.87780000e-01
1.12187490e+01 7.88891111e-01
1.12221622e+01 7.90002222e-01
1.12265425e+01 7.91113333e-01
1.12296619e+01 7.92224444e-01
1.12369061e+01 7.93335556e-01
1.12460327e+01 7.94446667e-01
1.12530537e+01 7.95557778e-01
1.12602510e+01 7.96668889e-01
1.12641258e+01 7.97780000e-01
1.12706842e+01 7.98891111e-01
1.12747040e+01 8.00002222e-01
1.12794857e+01 8.01113333e-01
1.12837858e+01 8.02224444e-01
1.12895994e+01 8.03335556e-01
1.12927532e+01 8.04446667e-01
1.13009281e+01 8.05557778e-01
1.13068676e+01 8.06668889e-01
1.13117781e+01 8.07780000e-01
1.13207550e+01 8.08891111e-01
1.13279486e+01 8.10002222e-01
1.13321018e+01 8.11113333e-01
1.13341246e+01 8.12224444e-01
1.13376646e+01 8.13335556e-01
1.13402224e+01 8.14446667e-01
1.13455334e+01 8.15557778e-01
1.13511925e+01 8.16668889e-01
1.13581886e+01 8.17780000e-01
1.13644295e+01 8.18891111e-01
1.13720627e+01 8.20002222e-01
1.13788462e+01 8.21113333e-01
1.13831205e+01 8.22224444e-01
1.13877363e+01 8.23335556e-01
1.13958874e+01 8.24446667e-01
1.14021893e+01 8.25557778e-01
1.14055090e+01 8.26668889e-01
1.14092150e+01 8.27780000e-01
1.14123487e+01 8.28891111e-01
1.14176464e+01 8.30002222e-01
1.14205751e+01 8.31113333e-01
1.14252529e+01 8.32224444e-01
1.14334669e+01 8.33335556e-01
1.14416332e+01 8.34446667e-01
1.14507504e+01 8.35557778e-01
1.14591837e+01 8.36668889e-01
1.14632301e+01 8.37780000e-01
1.14691591e+01 8.38891111e-01
1.14724264e+01 8.40002222e-01
1.14786167e+01 8.41113333e-01
1.14881325e+01 8.42224444e-01
1.14959888e+01 8.43335556e-01
1.15025511e+01 8.44446667e-01
1.15088205e+01 8.45557778e-01
1.15123119e+01 8.46668889e-01
1.15144014e+01 8.47780000e-01
1.15157757e+01 8.48891111e-01
1.15183086e+01 8.50002222e-01
1.15222397e+01 8.51113333e-01
1.15246239e+01 8.52224444e-01
1.15294991e+01 8.53335556e-01
1.15346832e+01 8.54446667e-01
1.15397034e+01 8.55557778e-01
1.15476599e+01 8.56668889e-01
1.15530291e+01 8.57780000e-01
1.15573673e+01 8.58891111e-01
1.15606709e+01 8.60002222e-01
1.15648422e+01 8.61113333e-01
1.15717335e+01 8.62224444e-01
1.15781765e+01 8.63335556e-01
1.15825825e+01 8.64446667e-01
1.15870848e+01 8.65557778e-01
1.15892172e+01 8.66668889e-01
1.15948095e+01 8.67780000e-01
1.15995913e+01 8.68891111e-01
1.16046152e+01 8.70002222e-01
1.16080446e+01 8.71113333e-01
1.16109467e+01 8.72224444e-01
1.16167860e+01 8.73335556e-01
1.16215096e+01 8.74446667e-01
1.16261187e+01 8.75557778e-01
1.16288519e+01 8.76668889e-01
1.16308279e+01 8.77780000e-01
1.16328621e+01 8.78891111e-01
1.16379194e+01 8.80002222e-01
1.16402426e+01 8.81113333e-01
1.16461744e+01 8.82224444e-01
1.16535301e+01 8.83335556e-01
1.16583662e+01 8.84446667e-01
1.16609774e+01 8.85557778e-01
1.16675158e+01 8.86668889e-01
1.16722202e+01 8.87780000e-01
1.16795368e+01 8.88891111e-01
1.16855154e+01 8.90002222e-01
1.16895723e+01 8.91113333e-01
1.16955070e+01 8.92224444e-01
1.17031384e+01 8.93335556e-01
1.17082100e+01 8.94446667e-01
1.17132683e+01 8.95557778e-01
1.17148800e+01 8.96668889e-01
1.17172928e+01 8.97780000e-01
1.17257462e+01 8.98891111e-01
1.17339573e+01 9.00002222e-01
1.17413282e+01 9.01113333e-01
1.17473783e+01 9.02224444e-01
1.17512732e+01 9.03335556e-01
1.17540083e+01 9.04446667e-01
1.17585669e+01 9.05557778e-01
1.17631321e+01 9.06668889e-01
1.17668753e+01 9.07780000e-01
1.17707691e+01 9.08891111e-01
1.17746439e+01 9.10002222e-01
1.17789507e+01 9.11113333e-01
1.17804670e+01 9.12224444e-01
1.17833366e+01 9.13335556e-01
1.17889462e+01 9.14446667e-01
1.17938375e+01 9.15557778e-01
1.18029938e+01 9.16668889e-01
1.18122263e+01 9.17780000e-01
1.18188238e+01 9.18891111e-01
1.18219728e+01 9.20002222e-01
1.18278856e+01 9.21113333e-01
1.18411198e+01 9.22224444e-01
1.18487549e+01 9.23335556e-01
1.18568230e+01 9.24446667e-01
1.18695993e+01 9.25557778e-01
1.18750820e+01 9.26668889e-01
1.18819237e+01 9.27780000e-01
1.18885603e+01 9.28891111e-01
1.18993196e+01 9.30002222e-01
1.19160681e+01 9.31113333e-01
1.19281292e+01 9.32224444e-01
1.19373589e+01 9.33335556e-01
1.19455452e+01 9.34446667e-01
1.19506607e+01 9.35557778e-01
1.19539680e+01 9.36668889e-01
1.19606152e+01 9.37780000e-01
1.19649849e+01 9.38891111e-01
1.19741240e+01 9.40002222e-01
1.19830866e+01 9.41113333e-01
1.19971094e+01 9.42224444e-01
1.20027027e+01 9.43335556e-01
1.20132294e+01 9.44446667e-01
1.20216265e+01 9.45557778e-01
1.20258465e+01 9.46668889e-01
1.20371017e+01 9.47780000e-01
1.20440044e+01 9.48891111e-01
1.20578012e+01 9.50002222e-01
1.20677309e+01 9.51113333e-01
1.20709076e+01 9.52224444e-01
1.20726366e+01 9.53335556e-01
1.20763063e+01 9.54446667e-01
1.20880470e+01 9.55557778e-01
1.21018257e+01 9.56668889e-01
1.21095104e+01 9.57780000e-01
1.21169415e+01 9.58891111e-01
1.21254520e+01 9.60002222e-01
1.21347342e+01 9.61113333e-01
1.21443624e+01 9.62224444e-01
1.21510181e+01 9.63335556e-01
1.21595592e+01 9.64446667e-01
1.21754160e+01 9.65557778e-01
1.21815252e+01 9.66668889e-01
1.21871519e+01 9.67780000e-01
1.21935825e+01 9.68891111e-01
1.22052298e+01 9.70002222e-01
1.22102957e+01 9.71113333e-01
1.22144508e+01 9.72224444e-01
1.22159538e+01 9.73335556e-01
1.22218857e+01 9.74446667e-01
1.22337360e+01 9.75557778e-01
1.22419577e+01 9.76668889e-01
1.22478428e+01 9.77780000e-01
1.22548981e+01 9.78891111e-01
1.22684793e+01 9.80002222e-01
1.22926655e+01 9.81113333e-01
1.23126335e+01 9.82224444e-01
1.23311653e+01 9.83335556e-01
1.23350496e+01 9.84446667e-01
1.23402634e+01 9.85557778e-01
1.23439941e+01 9.86668889e-01
1.23548288e+01 9.87780000e-01
1.23632746e+01 9.88891111e-01
1.23729877e+01 9.90002222e-01
1.23843679e+01 9.91113333e-01
1.23945236e+01 9.92224444e-01
1.24415970e+01 9.93335556e-01
1.25028906e+01 9.94446667e-01
1.25369415e+01 9.95557778e-01
1.25856104e+01 9.96668889e-01
1.25936937e+01 9.97780000e-01
1.27696686e+01 9.98891111e-01


==> Figures2/cdf_imperfect_sigma_new_03.dat <==
0.00000000e+00 2.22222222e-06
0.00000000e+00 1.11333333e-03
0.00000000e+00 2.22444444e-03
0.00000000e+00 3.33555556e-03
0.00000000e+00 4.44666667e-03
0.00000000e+00 5.55777778e-03
0.00000000e+00 6.66888889e-03
0.00000000e+00 7.78000000e-03
0.00000000e+00 8.89111111e-03
0.00000000e+00 1.00022222e-02
0.00000000e+00 1.11133333e-02
0.00000000e+00 1.22244444e-02
0.00000000e+00 1.33355556e-02
0.00000000e+00 1.44466667e-02
0.00000000e+00 1.55577778e-02
0.00000000e+00 1.66688889e-02
0.00000000e+00 1.77800000e-02
0.00000000e+00 1.88911111e-02
0.00000000e+00 2.00022222e-02
0.00000000e+00 2.11133333e-02
0.00000000e+00 2.22244444e-02
0.00000000e+00 2.33355556e-02
0.00000000e+00 2.44466667e-02
0.00000000e+00 2.55577778e-02
0.00000000e+00 2.66688889e-02
0.00000000e+00 2.77800000e-02
0.00000000e+00 2.88911111e-02
0.00000000e+00 3.00022222e-02
0.00000000e+00 3.11133333e-02
0.00000000e+00 3.22244444e-02
0.00000000e+00 3.33355556e-02
0.00000000e+00 3.44466667e-02
0.00000000e+00 3.55577778e-02
0.00000000e+00 3.66688889e-02
0.00000000e+00 3.77800000e-02
0.00000000e+00 3.88911111e-02
0.00000000e+00 4.00022222e-02
0.00000000e+00 4.11133333e-02
0.00000000e+00 4.22244444e-02
0.00000000e+00 4.33355556e-02
0.00000000e+00 4.44466667e-02
0.00000000e+00 4.55577778e-02
0.00000000e+00 4.66688889e-02
0.00000000e+00 4.77800000e-02
0.00000000e+00 4.88911111e-02
0.00000000e+00 5.00022222e-02
0.00000000e+00 5.11133333e-02
0.00000000e+00 5.22244444e-02
0.00000000e+00 5.33355556e-02
0.00000000e+00 5.44466667e-02
0.00000000e+00 5.55577778e-02
0.00000000e+00 5.66688889e-02
0.00000000e+00 5.77800000e-02
0.00000000e+00 5.88911111e-02
0.00000000e+00 6.00022222e-02
0.00000000e+00 6.11133333e-02
0.00000000e+00 6.22244444e-02
0.00000000e+00 6.33355556e-02
0.00000000e+00 6.44466667e-02
0.00000000e+00 6.55577778e-02
0.00000000e+00 6.66688889e-02
0.00000000e+00 6.77800000e-02
0.00000000e+00 6.88911111e-02
0.00000000e+00 7.00022222e-02
0.00000000e+00 7.11133333e-02
0.00000000e+00 7.22244444e-02
0.00000000e+00 7.33355556e-02
0.00000000e+00 7.44466667e-02
0.00000000e+00 7.55577778e-02
0.00000000e+00 7.66688889e-02
0.00000000e+00 7.77800000e-02
0.00000000e+00 7.88911111e-02
0.00000000e+00 8.00022222e-02
0.00000000e+00 8.11133333e-02
0.00000000e+00 8.22244444e-02
0.00000000e+00 8.33355556e-02
0.00000000e+00 8.44466667e-02
0.00000000e+00 8.55577778e-02
0.00000000e+00 8.66688889e-02
0.00000000e+00 8.77800000e-02
0.00000000e+00 8.88911111e-02
0.00000000e+00 9.00022222e-02
0.00000000e+00 9.11133333e-02
0.00000000e+00 9.22244444e-02
0.00000000e+00 9.33355556e-02
0.00000000e+00 9.44466667e-02
0.00000000e+00 9.55577778e-02
0.00000000e+00 9.66688889e-02
0.00000000e+00 9.77800000e-02
0.00000000e+00 9.88911111e-02
0.00000000e+00 1.00002222e-01
0.00000000e+00 1.01113333e-01
0.00000000e+00 1.02224444e-01
0.00000000e+00 1.03335556e-01
0.00000000e+00 1.04446667e-01
0.00000000e+00 1.05557778e-01
0.00000000e+00 1.06668889e-01
0.00000000e+00 1.07780000e-01
0.00000000e+00 1.08891111e-01
0.00000000e+00 1.10002222e-01
0.00000000e+00 1.11113333e-01
0.00000000e+00 1.12224444e-01
0.00000000e+00 1.13335556e-01
0.00000000e+00 1.14446667e-01
0.00000000e+00 1.15557778e-01
0.00000000e+00 1.16668889e-01
0.00000000e+00 1.17780000e-01
0.00000000e+00 1.18891111e-01
0.00000000e+00 1.20002222e-01
0.00000000e+00 1.21113333e-01
0.00000000e+00 1.22224444e-01
0.00000000e+00 1.23335556e-01
0.00000000e+00 1.24446667e-01
0.00000000e+00 1.25557778e-01
0.00000000e+00 1.26668889e-01
0.00000000e+00 1.27780000e-01
0.00000000e+00 1.28891111e-01
0.00000000e+00 1.30002222e-01
0.00000000e+00 1.31113333e-01
0.00000000e+00 1.32224444e-01
0.00000000e+00 1.33335556e-01
0.00000000e+00 1.34446667e-01
0.00000000e+00 1.35557778e-01
0.00000000e+00 1.36668889e-01
0.00000000e+00 1.37780000e-01
0.00000000e+00 1.38891111e-01
0.00000000e+00 1.40002222e-01
0.00000000e+00 1.41113333e-01
0.00000000e+00 1.42224444e-01
0.00000000e+00 1.43335556e-01
0.00000000e+00 1.44446667e-01
0.00000000e+00 1.45557778e-01
0.00000000e+00 1.46668889e-01
0.00000000e+00 1.47780000e-01
0.00000000e+00 1.48891111e-01
0.00000000e+00 1.50002222e-01
0.00000000e+00 1.51113333e-01
0.00000000e+00 1.52224444e-01
0.00000000e+00 1.53335556e-01
0.00000000e+00 1.54446667e-01
0.00000000e+00 1.55557778e-01
0.00000000e+00 1.56668889e-01
0.00000000e+00 1.57780000e-01
0.00000000e+00 1.58891111e-01
0.00000000e+00 1.60002222e-01
0.00000000e+00 1.61113333e-01
0.00000000e+00 1.62224444e-01
0.00000000e+00 1.63335556e-01
0.00000000e+00 1.64446667e-01
0.00000000e+00 1.65557778e-01
0.00000000e+00 1.66668889e-01
0.00000000e+00 1.67780000e-01
0.00000000e+00 1.68891111e-01
0.00000000e+00 1.70002222e-01
0.00000000e+00 1.71113333e-01
0.00000000e+00 1.72224444e-01
0.00000000e+00 1.73335556e-01
0.00000000e+00 1.74446667e-01
0.00000000e+00 1.75557778e-01
0.00000000e+00 1.76668889e-01
0.00000000e+00 1.77780000e-01
0.00000000e+00 1.78891111e-01
0.00000000e+00 1.80002222e-01
0.00000000e+00 1.81113333e-01
3.29554081e-04 1.82224444e-01
1.31818652e-03 1.83335556e-01
2.37309933e-03 1.84446667e-01
3.28869745e-03 1.85557778e-01
4.39633057e-03 1.86668889e-01
5.36496192e-03 1.87780000e-01
6.34831935e-03 1.88891111e-01
7.40143657e-03 1.90002222e-01
8.45751911e-03 1.91113333e-01
9.40145552e-03 1.92224444e-01
1.04836412e-02 1.93335556e-01
1.16300136e-02 1.94446667e-01
1.28089432e-02 1.95557778e-01
1.39125288e-02 1.96668889e-01
1.50610367e-02 1.97780000e-01
1.62733141e-02 1.98891111e-01
1.75025314e-02 2.00002222e-01
1.88208502e-02 2.01113333e-01
2.00284533e-02 2.02224444e-01
2.12701745e-02 2.03335556e-01
2.26158723e-02 2.04446667e-01
2.39891708e-02 2.05557778e-01
2.51792222e-02 2.06668889e-01
2.64195763e-02 2.07780000e-01
2.77184509e-02 2.08891111e-01
2.90285759e-02 2.10002222e-01
3.03038247e-02 2.11113333e-01
3.17470804e-02 2.12224444e-01
3.31211463e-02 2.13335556e-01
3.44549231e-02 2.14446667e-01
3.59201692e-02 2.15557778e-01
3.73551697e-02 2.16668889e-01
3.88088375e-02 2.17780000e-01
4.02605496e-02 2.18891111e-01
4.16521989e-02 2.20002222e-01
4.30863500e-02 2.21113333e-01
4.46518958e-02 2.22224444e-01
4.61915880e-02 2.23335556e-01
4.77101430e-02 2.24446667e-01
4.92051691e-02 2.25557778e-01
5.06809987e-02 2.26668889e-01
5.22162467e-02 2.27780000e-01
5.38431518e-02 2.28891111e-01
5.54302186e-02 2.30002222e-01
5.71708679e-02 2.31113333e-01
5.87806925e-02 2.32224444e-01
6.04626834e-02 2.33335556e-01
6.20706081e-02 2.34446667e-01
6.37808368e-02 2.35557778e-01
6.56177625e-02 2.36668889e-01
6.73875138e-02 2.37780000e-01
6.92454427e-02 2.38891111e-01
7.10030943e-02 2.40002222e-01
7.28402808e-02 2.41113333e-01
7.45437741e-02 2.42224444e-01
7.63545185e-02 2.43335556e-01
7.81914890e-02 2.44446667e-01
8.02215710e-02 2.45557778e-01
8.21519420e-02 2.46668889e-01
8.41083676e-02 2.47780000e-01
8.61244500e-02 2.48891111e-01
8.80268514e-02 2.50002222e-01
9.00911093e-02 2.51113333e-01
9.22727734e-02 2.52224444e-01
9.44899917e-02 2.53335556e-01
9.66553539e-02 2.54446667e-01
9.88956988e-02 2.55557778e-01
1.00955904e-01 2.56668889e-01
1.03005230e-01 2.57780000e-01
1.05338365e-01 2.58891111e-01
1.07521303e-01 2.60002222e-01
1.09696209e-01 2.61113333e-01
1.11977383e-01 2.62224444e-01
1.14366740e-01 2.63335556e-01
1.16700776e-01 2.64446667e-01
1.19229943e-01 2.65557778e-01
1.21597216e-01 2.66668889e-01
1.24182366e-01 2.67780000e-01
1.26411602e-01 2.68891111e-01
1.28894106e-01 2.70002222e-01
1.31429374e-01 2.71113333e-01
1.33892417e-01 2.72224444e-01
1.36524528e-01 2.73335556e-01
1.39173895e-01 2.74446667e-01
1.41721740e-01 2.75557778e-01
1.44329637e-01 2.76668889e-01
1.47103578e-01 2.77780000e-01
1.49778679e-01 2.78891111e-01
1.52497411e-01 2.80002222e-01
1.55263886e-01 2.81113333e-01
1.58020392e-01 2.82224444e-01
1.61263064e-01 2.83335556e-01
1.64326340e-01 2.84446667e-01
1.67346776e-01 2.85557778e-01
1.70278773e-01 2.86668889e-01
1.73375607e-01 2.87780000e-01
1.76556990e-01 2.88891111e-01
1.79703385e-01 2.90002222e-01
1.82996243e-01 2.91113333e-01
1.86213061e-01 2.92224444e-01
1.89592078e-01 2.93335556e-01
1.93030298e-01 2.94446667e-01
1.96379915e-01 2.95557778e-01
1.99943870e-01 2.96668889e-01
2.03568041e-01 2.97780000e-01
2.07036346e-01 2.98891111e-01
2.10767865e-01 3.00002222e-01
2.14505643e-01 3.01113333e-01
2.18576282e-01 3.02224444e-01
2.22370684e-01 3.03335556e-01
2.26077139e-01 3.04446667e-01
2.29982615e-01 3.05557778e-01
2.34200835e-01 3.06668889e-01
2.38430098e-01 3.07780000e-01
2.42827713e-01 3.08891111e-01
2.47128189e-01 3.10002222e-01
2.51559138e-01 3.11113333e-01
2.55780578e-01 3.12224444e-01
2.60230929e-01 3.13335556e-01
2.64691710e-01 3.14446667e-01
2.69320577e-01 3.15557778e-01
2.73577183e-01 3.16668889e-01
2.78258294e-01 3.17780000e-01
2.83478588e-01 3.18891111e-01
2.88511097e-01 3.20002222e-01
2.93306589e-01 3.21113333e-01
2.98268974e-01 3.22224444e-01
3.03390354e-01 3.23335556e-01
3.09003174e-01 3.24446667e-01
3.14477921e-01 3.25557778e-01
3.19910347e-01 3.26668889e-01
3.25897962e-01 3.27780000e-01
3.31958026e-01 3.28891111e-01
3.37675482e-01 3.30002222e-01
3.43472928e-01 3.31113333e-01
3.49103689e-01 3.32224444e-01
3.55054617e-01 3.33335556e-01
3.61512989e-01 3.34446667e-01
3.68104875e-01 3.35557778e-01
3.74608248e-01 3.36668889e-01
3.81291717e-01 3.37780000e-01
3.88095021e-01 3.38891111e-01
3.95455599e-01 3.40002222e-01
4.02174264e-01 3.41113333e-01
4.09103334e-01 3.42224444e-01
4.16571498e-01 3.43335556e-01
4.24649060e-01 3.44446667e-01
4.32193458e-01 3.45557778e-01
4.40501809e-01 3.46668889e-01
4.48214650e-01 3.47780000e-01
4.56247658e-01 3.48891111e-01
4.64362472e-01 3.50002222e-01
4.72911626e-01 3.51113333e-01
4.81241047e-01 3.52224444e-01
4.89861220e-01 3.53335556e-01
4.98265982e-01 3.54446667e-01
5.07442594e-01 3.55557778e-01
5.17061114e-01 3.56668889e-01
5.26452005e-01 3.57780000e-01
5.36831498e-01 3.58891111e-01
5.47165573e-01 3.60002222e-01
5.57055116e-01 3.61113333e-01
5.67231655e-01 3.62224444e-01
5.76902866e-01 3.63335556e-01
5.87558389e-01 3.64446667e-01
5.98435760e-01 3.65557778e-01
6.10236704e-01 3.66668889e-01
6.21579289e-01 3.67780000e-01
6.33314013e-01 3.68891111e-01
6.45333767e-01 3.70002222e-01
6.58153534e-01 3.71113333e-01
6.69776976e-01 3.72224444e-01
6.82501435e-01 3.73335556e-01
6.95466757e-01 3.74446667e-01
7.08783090e-01 3.75557778e-01
7.22288072e-01 3.76668889e-01
7.36012876e-01 3.77780000e-01
7.49707758e-01 3.78891111e-01
7.62488186e-01 3.80002222e-01
7.76180446e-01 3.81113333e-01
7.90752649e-01 3.82224444e-01
8.06271255e-01 3.83335556e-01
8.21949720e-01 3.84446667e-01
8.37076068e-01 3.85557778e-01
8.52321386e-01 3.86668889e-01
8.68545115e-01 3.87780000e-01
8.85051608e-01 3.88891111e-01
9.01406527e-01 3.90002222e-01
9.19319391e-01 3.91113333e-01
9.37405407e-01 3.92224444e-01
9.56142724e-01 3.93335556e-01
9.73517776e-01 3.94446667e-01
9.92381752e-01 3.95557778e-01
1.01238656e+00 3.96668889e-01
1.03234696e+00 3.97780000e-01
1.05132735e+00 3.98891111e-01
1.07100582e+00 4.00002222e-01
1.09002399e+00 4.01113333e-01
1.11176181e+00 4.02224444e-01
1.13435423e+00 4.03335556e-01
1.15632224e+00 4.04446667e-01
1.17850494e+00 4.05557778e-01
1.20016074e+00 4.06668889e-01
1.22454107e+00 4.07780000e-01
1.24852967e+00 4.08891111e-01
1.27175879e+00 4.10002222e-01
1.29685831e+00 4.11113333e-01
1.32160437e+00 4.12224444e-01
1.34588766e+00 4.13335556e-01
1.37119246e+00 4.14446667e-01
1.39597726e+00 4.15557778e-01
1.42247140e+00 4.16668889e-01
1.44730198e+00 4.17780000e-01
1.47175241e+00 4.18891111e-01
1.49710464e+00 4.20002222e-01
1.52636838e+00 4.21113333e-01
1.55469453e+00 4.22224444e-01
1.58533287e+00 4.23335556e-01
1.61366630e+00 4.24446667e-01
1.64254415e+00 4.25557778e-01
1.67249060e+00 4.26668889e-01
1.70287466e+00 4.27780000e-01
1.73284161e+00 4.28891111e-01
1.76265597e+00 4.30002222e-01
1.79488325e+00 4.31113333e-01
1.82764673e+00 4.32224444e-01
1.86222577e+00 4.33335556e-01
1.89768481e+00 4.34446667e-01
1.93126750e+00 4.35557778e-01
1.96797729e+00 4.36668889e-01
2.00155210e+00 4.37780000e-01
2.03447676e+00 4.38891111e-01
2.06953716e+00 4.40002222e-01
2.10614824e+00 4.41113333e-01
2.14199734e+00 4.42224444e-01
2.18090487e+00 4.43335556e-01
2.21872282e+00 4.44446667e-01
2.25495005e+00 4.45557778e-01
2.29516959e+00 4.46668889e-01
2.33729458e+00 4.47780000e-01
2.37529683e+00 4.48891111e-01
2.41736174e+00 4.50002222e-01
2.45912910e+00 4.51113333e-01
2.50245190e+00 4.52224444e-01
2.53936005e+00 4.53335556e-01
2.58182907e+00 4.54446667e-01
2.62272978e+00 4.55557778e-01
2.66835403e+00 4.56668889e-01
2.71009970e+00 4.57780000e-01
2.75483418e+00 4.58891111e-01
2.79911232e+00 4.60002222e-01
2.84335518e+00 4.61113333e-01
2.88765597e+00 4.62224444e-01
2.93690634e+00 4.63335556e-01
2.98946190e+00 4.64446667e-01
3.04019737e+00 4.65557778e-01
3.08860683e+00 4.66668889e-01
3.13889241e+00 4.67780000e-01
3.18954873e+00 4.68891111e-01
3.24200463e+00 4.70002222e-01
3.29501820e+00 4.71113333e-01
3.34522557e+00 4.72224444e-01
3.39728379e+00 4.73335556e-01
3.45108652e+00 4.74446667e-01
3.50405979e+00 4.75557778e-01
3.55888629e+00 4.76668889e-01
3.61591983e+00 4.77780000e-01
3.67543793e+00 4.78891111e-01
3.73704433e+00 4.80002222e-01
3.79993916e+00 4.81113333e-01
3.85398221e+00 4.82224444e-01
3.91936588e+00 4.83335556e-01
3.97691441e+00 4.84446667e-01
4.03642750e+00 4.85557778e-01
4.09613895e+00 4.86668889e-01
4.15410995e+00 4.87780000e-01
4.21451044e+00 4.88891111e-01
4.27471876e+00 4.90002222e-01
4.33706856e+00 4.91113333e-01
4.39660025e+00 4.92224444e-01
4.45799065e+00 4.93335556e-01
4.51313305e+00 4.94446667e-01
4.57280588e+00 4.95557778e-01
4.63533592e+00 4.96668889e-01
4.69795370e+00 4.97780000e-01
4.75954485e+00 4.98891111e-01
4.81074667e+00 5.00002222e-01
4.83714390e+00 5.01113333e-01
4.89141941e+00 5.02224444e-01
4.96011353e+00 5.03335556e-01
5.02196598e+00 5.04446667e-01
5.08652067e+00 5.05557778e-01
5.14558601e+00 5.06668889e-01
5.20363522e+00 5.07780000e-01
5.26548624e+00 5.08891111e-01
5.32379341e+00 5.10002222e-01
5.36904430e+00 5.11113333e-01
5.41723347e+00 5.12224444e-01
5.46586990e+00 5.13335556e-01
5.52240181e+00 5.14446667e-01
5.58249474e+00 5.15557778e-01
5.64473534e+00 5.16668889e-01
5.70670748e+00 5.17780000e-01
5.76976776e+00 5.18891111e-01
5.83515263e+00 5.20002222e-01
5.90276384e+00 5.21113333e-01
5.97070885e+00 5.22224444e-01
6.03758574e+00 5.23335556e-01
6.10851097e+00 5.24446667e-01
6.17020750e+00 5.25557778e-01
6.24544811e+00 5.26668889e-01
6.31855774e+00 5.27780000e-01
6.38404512e+00 5.28891111e-01
6.45140171e+00 5.30002222e-01
6.52193975e+00 5.31113333e-01
6.59403467e+00 5.32224444e-01
6.66038990e+00 5.33335556e-01
6.72702599e+00 5.34446667e-01
6.79383373e+00 5.35557778e-01
6.85711002e+00 5.36668889e-01
6.92656898e+00 5.37780000e-01
6.98847771e+00 5.38891111e-01
7.04825974e+00 5.40002222e-01
7.10340118e+00 5.41113333e-01
7.13512039e+00 5.42224444e-01
7.18451691e+00 5.43335556e-01
7.23600483e+00 5.44446667e-01
7.29157352e+00 5.45557778e-01
7.34783745e+00 5.46668889e-01
7.40018892e+00 5.47780000e-01
7.45124865e+00 5.48891111e-01
7.49465895e+00 5.50002222e-01
7.54257011e+00 5.51113333e-01
7.58855009e+00 5.52224444e-01
7.63370562e+00 5.53335556e-01
7.67960119e+00 5.54446667e-01
7.71299505e+00 5.55557778e-01
7.72241592e+00 5.56668889e-01
7.76288605e+00 5.57780000e-01
7.80761099e+00 5.58891111e-01
7.85721493e+00 5.60002222e-01
7.90122604e+00 5.61113333e-01
7.94950247e+00 5.62224444e-01
7.99829865e+00 5.63335556e-01
8.04372311e+00 5.64446667e-01
8.08625317e+00 5.65557778e-01
8.12730694e+00 5.66668889e-01
8.16641045e+00 5.67780000e-01
8.20420265e+00 5.68891111e-01
8.23804474e+00 5.70002222e-01
8.25671005e+00 5.71113333e-01
8.27207470e+00 5.72224444e-01
8.29493141e+00 5.73335556e-01
8.32011223e+00 5.74446667e-01
8.33959103e+00 5.75557778e-01
8.36980343e+00 5.76668889e-01
8.39661503e+00 5.77780000e-01
8.43018913e+00 5.78891111e-01
8.46564674e+00 5.80002222e-01
8.49891186e+00 5.81113333e-01
8.52709103e+00 5.82224444e-01
8.54735756e+00 5.83335556e-01
8.57822990e+00 5.84446667e-01
8.59407997e+00 5.85557778e-01
8.61912823e+00 5.86668889e-01
8.63919830e+00 5.87780000e-01
8.65903473e+00 5.88891111e-01
8.68409538e+00 5.90002222e-01
8.71896267e+00 5.91113333e-01
8.75753880e+00 5.92224444e-01
8.79119492e+00 5.93335556e-01
8.82350159e+00 5.94446667e-01
8.85465717e+00 5.95557778e-01
8.88432980e+00 5.96668889e-01
8.91779518e+00 5.97780000e-01
8.94983006e+00 5.98891111e-01
8.98117065e+00 6.00002222e-01
9.01189423e+00 6.01113333e-01
9.04153728e+00 6.02224444e-01
9.06244850e+00 6.03335556e-01
9.08972454e+00 6.04446667e-01
9.11475945e+00 6.05557778e-01
9.12980556e+00 6.06668889e-01
9.14158630e+00 6.07780000e-01
9.15989971e+00 6.08891111e-01
9.18946743e+00 6.10002222e-01
9.21797276e+00 6.11113333e-01
9.24555969e+00 6.12224444e-01
9.27294922e+00 6.13335556e-01
9.29721642e+00 6.14446667e-01
9.31514549e+00 6.15557778e-01
9.33511066e+00 6.16668889e-01
9.35876846e+00 6.17780000e-01
9.37736893e+00 6.18891111e-01
9.39152145e+00 6.20002222e-01
9.40458775e+00 6.21113333e-01
9.41876984e+00 6.22224444e-01
9.43288708e+00 6.23335556e-01
9.44880104e+00 6.24446667e-01
9.46629524e+00 6.25557778e-01
9.48434925e+00 6.26668889e-01
9.50236988e+00 6.27780000e-01
9.52152157e+00 6.28891111e-01
9.53488445e+00 6.30002222e-01
9.54560757e+00 6.31113333e-01
9.56101513e+00 6.32224444e-01
9.57042789e+00 6.33335556e-01
9.58755875e+00 6.34446667e-01
9.60244179e+00 6.35557778e-01
9.61299229e+00 6.36668889e-01
9.63265324e+00 6.37780000e-01
9.65112209e+00 6.38891111e-01
9.66326237e+00 6.40002222e-01
9.67605591e+00 6.41113333e-01
9.69602680e+00 6.42224444e-01
9.71404266e+00 6.43335556e-01
9.73155117e+00 6.44446667e-01
9.74678230e+00 6.45557778e-01
9.76563168e+00 6.46668889e-01
9.78231621e+00 6.47780000e-01
9.79821396e+00 6.48891111e-01
9.81323528e+00 6.50002222e-01
9.82380867e+00 6.51113333e-01
9.83815765e+00 6.52224444e-01
9.84716320e+00 6.53335556e-01
9.86061478e+00 6.54446667e-01
9.87550926e+00 6.55557778e-01
9.88415909e+00 6.56668889e-01
9.89061737e+00 6.57780000e-01
9.89866066e+00 6.58891111e-01
9.90686893e+00 6.60002222e-01
9.91357231e+00 6.61113333e-01
9.91720390e+00 6.62224444e-01
9.92147541e+00 6.63335556e-01
9.93433189e+00 6.64446667e-01
9.94768906e+00 6.65557778e-01
9.95927048e+00 6.66668889e-01
9.97152901e+00 6.67780000e-01
9.97944260e+00 6.68891111e-01
9.98956776e+00 6.70002222e-01
9.99572945e+00 6.71113333e-01
1.00100832e+01 6.72224444e-01
1.00221281e+01 6.73335556e-01
1.00346746e+01 6.74446667e-01
1.00452900e+01 6.75557778e-01
1.00547791e+01 6.76668889e-01
1.00697594e+01 6.77780000e-01
1.00822229e+01 6.78891111e-01
1.00922346e+01 6.80002222e-01
1.01030474e+01 6.81113333e-01
1.01115627e+01 6.82224444e-01
1.01222343e+01 6.83335556e-01
1.01355362e+01 6.84446667e-01
1.01432467e+01 6.85557778e-01
1.01506233e+01 6.86668889e-01
1.01625366e+01 6.87780000e-01
1.01722555e+01 6.88891111e-01
1.01837416e+01 6.90002222e-01
1.01922398e+01 6.91113333e-01
1.02050667e+01 6.92224444e-01
1.02173796e+01 6.93335556e-01
1.02284517e+01 6.94446667e-01
1.02387533e+01 6.95557778e-01
1.02476492e+01 6.96668889e-01
1.02527752e+01 6.97780000e-01
1.02616491e+01 6.98891111e-01
1.02687893e+01 7.00002222e-01
1.02768717e+01 7.01113333e-01
1.02809277e+01 7.02224444e-01
1.02882853e+01 7.03335556e-01
1.02928543e+01 7.04446667e-01
1.02961874e+01 7.05557778e-01
1.03048077e+01 7.06668889e-01
1.03131418e+01 7.07780000e-01
1.03194733e+01 7.08891111e-01
1.03331757e+01 7.10002222e-01
1.03463087e+01 7.11113333e-01
1.03533220e+01 7.12224444e-01
1.03641891e+01 7.13335556e-01
1.03771305e+01 7.14446667e-01
1.03879786e+01 7.15557778e-01
1.03976564e+01 7.16668889e-01
1.04066658e+01 7.17780000e-01
1.04162846e+01 7.18891111e-01
1.04228888e+01 7.20002222e-01
1.04340916e+01 7.21113333e-01
1.04432621e+01 7.22224444e-01
1.04525280e+01 7.23335556e-01
1.04610291e+01 7.24446667e-01
1.04752932e+01 7.25557778e-01
1.04876194e+01 7.26668889e-01
1.04956684e+01 7.27780000e-01
1.05045891e+01 7.28891111e-01
1.05172749e+01 7.30002222e-01
1.05258408e+01 7.31113333e-01
1.05312738e+01 7.32224444e-01
1.05359402e+01 7.33335556e-01
1.05401278e+01 7.34446667e-01
1.05460539e+01 7.35557778e-01
1.05570145e+01 7.36668889e-01
1.05672951e+01 7.37780000e-01
1.05795898e+01 7.38891111e-01
1.05857239e+01 7.40002222e-01
1.05923157e+01 7.41113333e-01
1.06008368e+01 7.42224444e-01
1.06054306e+01 7.43335556e-01
1.06119719e+01 7.44446667e-01
1.06253576e+01 7.45557778e-01
1.06378212e+01 7.46668889e-01
1.06483812e+01 7.47780000e-01
1.06524191e+01 7.48891111e-01
1.06617556e+01 7.50002222e-01
1.06714077e+01 7.51113333e-01
1.06835060e+01 7.52224444e-01
1.06890526e+01 7.53335556e-01
1.06985598e+01 7.54446667e-01
1.07094812e+01 7.55557778e-01
1.07181816e+01 7.56668889e-01
1.07275248e+01 7.57780000e-01
1.07347193e+01 7.58891111e-01
1.07462406e+01 7.60002222e-01
1.07574139e+01 7.61113333e-01
1.07661152e+01 7.62224444e-01
1.07686939e+01 7.63335556e-01
1.07784386e+01 7.64446667e-01
1.07886000e+01 7.65557778e-01
1.08002319e+01 7.66668889e-01
1.08080769e+01 7.67780000e-01
1.08157215e+01 7.68891111e-01
1.08218260e+01 7.70002222e-01
1.08273506e+01 7.71113333e-01
1.08389702e+01 7.72224444e-01
1.08476419e+01 7.73335556e-01
1.08636494e+01 7.74446667e-01
1.08777008e+01 7.75557778e-01
1.08877668e+01 7.76668889e-01
1.08937798e+01 7.77780000e-01
1.09062214e+01 7.78891111e-01
1.09157362e+01 7.80002222e-01
1.09271717e+01 7.81113333e-01
1.09343891e+01 7.82224444e-01
1.09377222e+01 7.83335556e-01
1.09467545e+01 7.84446667e-01
1.09595881e+01 7.85557778e-01
1.09690266e+01 7.86668889e-01
1.09740686e+01 7.87780000e-01
1.09834280e+01 7.88891111e-01
1.09884701e+01 7.90002222e-01
1.09980927e+01 7.91113333e-01
1.10071373e+01 7.92224444e-01
1.10121641e+01 7.93335556e-01
1.10157518e+01 7.94446667e-01
1.10238781e+01 7.95557778e-01
1.10301132e+01 7.96668889e-01
1.10395546e+01 7.97780000e-01
1.10520506e+01 7.98891111e-01
1.10635719e+01 8.00002222e-01
1.10731106e+01 8.01113333e-01
1.10797796e+01 8.02224444e-01
1.10870972e+01 8.03335556e-01
1.10942841e+01 8.04446667e-01
1.11009016e+01 8.05557778e-01
1.11050739e+01 8.06668889e-01
1.11102533e+01 8.07780000e-01
1.11165524e+01 8.08891111e-01
1.11213093e+01 8.10002222e-01
1.11286345e+01 8.11113333e-01
1.11339779e+01 8.12224444e-01
1.11386709e+01 8.13335556e-01
1.11469574e+01 8.14446667e-01
1.11526327e+01 8.15557778e-01
1.11576586e+01 8.16668889e-01
1.11655016e+01 8.17780000e-01
1.11707506e+01 8.18891111e-01
1.11748705e+01 8.20002222e-01
1.11819496e+01 8.21113333e-01
1.11871834e+01 8.22224444e-01
1.11916447e+01 8.23335556e-01
1.11992397e+01 8.24446667e-01
1.12056875e+01 8.25557778e-01
1.12113962e+01 8.26668889e-01
1.12178545e+01 8.27780000e-01
1.12240124e+01 8.28891111e-01
1.12327480e+01 8.30002222e-01
1.12415123e+01 8.31113333e-01
1.12498026e+01 8.32224444e-01
1.12540693e+01 8.33335556e-01
1.12617970e+01 8.34446667e-01
1.12704315e+01 8.35557778e-01
1.12787876e+01 8.36668889e-01
1.12850962e+01 8.37780000e-01
1.12933378e+01 8.38891111e-01
1.12996321e+01 8.40002222e-01
1.13060951e+01 8.41113333e-01
1.13087225e+01 8.42224444e-01
1.13102341e+01 8.43335556e-01
1.13137846e+01 8.44446667e-01
1.13186865e+01 8.45557778e-01
1.13280392e+01 8.46668889e-01
1.13324890e+01 8.47780000e-01
1.13380737e+01 8.48891111e-01
1.13429451e+01 8.50002222e-01
1.13499947e+01 8.51113333e-01
1.13580589e+01 8.52224444e-01
1.13624115e+01 8.53335556e-01
1.13686733e+01 8.54446667e-01
1.13770351e+01 8.55557778e-01
1.13843184e+01 8.56668889e-01
1.13935032e+01 8.57780000e-01
1.14021654e+01 8.58891111e-01
1.14111662e+01 8.60002222e-01
1.14159012e+01 8.61113333e-01
1.14186449e+01 8.62224444e-01
1.14239130e+01 8.63335556e-01
1.14277954e+01 8.64446667e-01
1.14335384e+01 8.65557778e-01
1.14409523e+01 8.66668889e-01
1.14450264e+01 8.67780000e-01
1.14527378e+01 8.68891111e-01
1.14609432e+01 8.70002222e-01
1.14664173e+01 8.71113333e-01
1.14735966e+01 8.72224444e-01
1.14796686e+01 8.73335556e-01
1.14834538e+01 8.74446667e-01
1.14913521e+01 8.75557778e-01
1.15034962e+01 8.76668889e-01
1.15106525e+01 8.77780000e-01
1.15178108e+01 8.78891111e-01
1.15223665e+01 8.80002222e-01
1.15262909e+01 8.81113333e-01
1.15338926e+01 8.82224444e-01
1.15398302e+01 8.83335556e-01
1.15448351e+01 8.84446667e-01
1.15501509e+01 8.85557778e-01
1.15550432e+01 8.86668889e-01
1.15584354e+01 8.87780000e-01
1.15620108e+01 8.88891111e-01
1.15654926e+01 8.90002222e-01
1.15712414e+01 8.91113333e-01
1.15758104e+01 8.92224444e-01
1.15797091e+01 8.93335556e-01
1.15833015e+01 8.94446667e-01
1.15857639e+01 8.95557778e-01
1.15900440e+01 8.96668889e-01
1.15941572e+01 8.97780000e-01
1.15978670e+01 8.98891111e-01
1.16050539e+01 9.00002222e-01
1.16123495e+01 9.01113333e-01
1.16169109e+01 9.02224444e-01
1.16224413e+01 9.03335556e-01
1.16245079e+01 9.04446667e-01
1.16287146e+01 9.05557778e-01
1.16382446e+01 9.06668889e-01
1.16429090e+01 9.07780000e-01
1.16502380e+01 9.08891111e-01
1.16568985e+01 9.10002222e-01
1.16599131e+01 9.11113333e-01
1.16641607e+01 9.12224444e-01
1.16701946e+01 9.13335556e-01
1.16745167e+01 9.14446667e-01
1.16797829e+01 9.15557778e-01
1.16851463e+01 9.16668889e-01
1.16892233e+01 9.17780000e-01
1.16955681e+01 9.18891111e-01
1.17004404e+01 9.20002222e-01
1.17099295e+01 9.21113333e-01
1.17153721e+01 9.22224444e-01
1.17164783e+01 9.23335556e-01
1.17197027e+01 9.24446667e-01
1.17293139e+01 9.25557778e-01
1.17375231e+01 9.26668889e-01
1.17386847e+01 9.27780000e-01
1.17502680e+01 9.28891111e-01
1.17635088e+01 9.30002222e-01
1.17704191e+01 9.31113333e-01
1.17746563e+01 9.32224444e-01
1.17785301e+01 9.33335556e-01
1.17903013e+01 9.34446667e-01
1.17950888e+01 9.35557778e-01
1.17996664e+01 9.36668889e-01
1.18077488e+01 9.37780000e-01
1.18115778e+01 9.38891111e-01
1.18240318e+01 9.40002222e-01
1.18297138e+01 9.41113333e-01
1.18430538e+01 9.42224444e-01
1.18484774e+01 9.43335556e-01
1.18569670e+01 9.44446667e-01
1.18621397e+01 9.45557778e-01
1.18644857e+01 9.46668889e-01
1.18720436e+01 9.47780000e-01
1.18782883e+01 9.48891111e-01
1.18819084e+01 9.50002222e-01
1.18882437e+01 9.51113333e-01
1.18960781e+01 9.52224444e-01
1.19027395e+01 9.53335556e-01
1.19087772e+01 9.54446667e-01
1.19191723e+01 9.55557778e-01
1.19399023e+01 9.56668889e-01
1.19459467e+01 9.57780000e-01
1.19653778e+01 9.58891111e-01
1.19768925e+01 9.60002222e-01
1.19878302e+01 9.61113333e-01
1.19962902e+01 9.62224444e-01
1.20031128e+01 9.63335556e-01
1.20202732e+01 9.64446667e-01
1.20351162e+01 9.65557778e-01
1.20519361e+01 9.66668889e-01
1.20800285e+01 9.67780000e-01
1.20941286e+01 9.68891111e-01
1.20985212e+01 9.70002222e-01
1.21022186e+01 9.71113333e-01
1.21044664e+01 9.72224444e-01
1.21310682e+01 9.73335556e-01
1.21644421e+01 9.74446667e-01
1.21771383e+01 9.75557778e-01
1.21958218e+01 9.76668889e-01
1.22156420e+01 9.77780000e-01
1.22401371e+01 9.78891111e-01
1.22666397e+01 9.80002222e-01
1.22959528e+01 9.81113333e-01
1.23322315e+01 9.82224444e-01
1.23452902e+01 9.83335556e-01
1.23511944e+01 9.84446667e-01
1.23794832e+01 9.85557778e-01
1.24017916e+01 9.86668889e-01
1.24696608e+01 9.87780000e-01
1.24956808e+01 9.88891111e-01
1.25342102e+01 9.90002222e-01
1.25418301e+01 9.91113333e-01
1.25735579e+01 9.92224444e-01
1.25856361e+01 9.93335556e-01
1.25923214e+01 9.94446667e-01
1.26122637e+01 9.95557778e-01
1.26451969e+01 9.96668889e-01
1.26752481e+01 9.97780000e-01
1.26804276e+01 9.98891111e-01


==> Figures2/cdf_perfect.dat <==
0.00000000e+00 1.90476190e-06
0.00000000e+00 9.54285714e-04
0.00000000e+00 1.90666667e-03
0.00000000e+00 2.85904762e-03
0.00000000e+00 3.81142857e-03
0.00000000e+00 4.76380952e-03
0.00000000e+00 5.71619048e-03
0.00000000e+00 6.66857143e-03
0.00000000e+00 7.62095238e-03
0.00000000e+00 8.57333333e-03
0.00000000e+00 9.52571429e-03
0.00000000e+00 1.04780952e-02
0.00000000e+00 1.14304762e-02
0.00000000e+00 1.23828571e-02
0.00000000e+00 1.33352381e-02
0.00000000e+00 1.42876190e-02
0.00000000e+00 1.52400000e-02
0.00000000e+00 1.61923810e-02
0.00000000e+00 1.71447619e-02
0.00000000e+00 1.80971429e-02
0.00000000e+00 1.90495238e-02
0.00000000e+00 2.00019048e-02
0.00000000e+00 2.09542857e-02
0.00000000e+00 2.19066667e-02
0.00000000e+00 2.28590476e-02
0.00000000e+00 2.38114286e-02
0.00000000e+00 2.47638095e-02
0.00000000e+00 2.57161905e-02
0.00000000e+00 2.66685714e-02
0.00000000e+00 2.76209524e-02
0.00000000e+00 2.85733333e-02
0.00000000e+00 2.95257143e-02
0.00000000e+00 3.04780952e-02
0.00000000e+00 3.14304762e-02
0.00000000e+00 3.23828571e-02
0.00000000e+00 3.33352381e-02
0.00000000e+00 3.42876190e-02
0.00000000e+00 3.52400000e-02
0.00000000e+00 3.61923810e-02
0.00000000e+00 3.71447619e-02
0.00000000e+00 3.80971429e-02
0.00000000e+00 3.90495238e-02
0.00000000e+00 4.00019048e-02
0.00000000e+00 4.09542857e-02
0.00000000e+00 4.19066667e-02
0.00000000e+00 4.28590476e-02
0.00000000e+00 4.38114286e-02
0.00000000e+00 4.47638095e-02
0.00000000e+00 4.57161905e-02
0.00000000e+00 4.66685714e-02
0.00000000e+00 4.76209524e-02
0.00000000e+00 4.85733333e-02
0.00000000e+00 4.95257143e-02
0.00000000e+00 5.04780952e-02
0.00000000e+00 5.14304762e-02
0.00000000e+00 5.23828571e-02
0.00000000e+00 5.33352381e-02
0.00000000e+00 5.42876190e-02
0.00000000e+00 5.52400000e-02
0.00000000e+00 5.61923810e-02
0.00000000e+00 5.71447619e-02
0.00000000e+00 5.80971429e-02
0.00000000e+00 5.90495238e-02
0.00000000e+00 6.00019048e-02
0.00000000e+00 6.09542857e-02
0.00000000e+00 6.19066667e-02
0.00000000e+00 6.28590476e-02
0.00000000e+00 6.38114286e-02
0.00000000e+00 6.47638095e-02
0.00000000e+00 6.57161905e-02
0.00000000e+00 6.66685714e-02
0.00000000e+00 6.76209524e-02
0.00000000e+00 6.85733333e-02
0.00000000e+00 6.95257143e-02
0.00000000e+00 7.04780952e-02
0.00000000e+00 7.14304762e-02
0.00000000e+00 7.23828571e-02
0.00000000e+00 7.33352381e-02
0.00000000e+00 7.42876190e-02
0.00000000e+00 7.52400000e-02
0.00000000e+00 7.61923810e-02
0.00000000e+00 7.71447619e-02
0.00000000e+00 7.80971429e-02
0.00000000e+00 7.90495238e-02
0.00000000e+00 8.00019048e-02
0.00000000e+00 8.09542857e-02
0.00000000e+00 8.19066667e-02
0.00000000e+00 8.28590476e-02
0.00000000e+00 8.38114286e-02
0.00000000e+00 8.47638095e-02
0.00000000e+00 8.57161905e-02
0.00000000e+00 8.66685714e-02
0.00000000e+00 8.76209524e-02
0.00000000e+00 8.85733333e-02
0.00000000e+00 8.95257143e-02
0.00000000e+00 9.04780952e-02
0.00000000e+00 9.14304762e-02
0.00000000e+00 9.23828571e-02
0.00000000e+00 9.33352381e-02
0.00000000e+00 9.42876190e-02
0.00000000e+00 9.52400000e-02
0.00000000e+00 9.61923810e-02
0.00000000e+00 9.71447619e-02
0.00000000e+00 9.80971429e-02
0.00000000e+00 9.90495238e-02
0.00000000e+00 1.00001905e-01
0.00000000e+00 1.00954286e-01
0.00000000e+00 1.01906667e-01
0.00000000e+00 1.02859048e-01
0.00000000e+00 1.03811429e-01
0.00000000e+00 1.04763810e-01
1.63358450e-03 1.05716190e-01
4.17238474e-03 1.06668571e-01
6.93306327e-03 1.07620952e-01
9.86477733e-03 1.08573333e-01
1.25882030e-02 1.09525714e-01
1.52787417e-02 1.10478095e-01
1.81052089e-02 1.11430476e-01
2.09091306e-02 1.12382857e-01
2.37552524e-02 1.13335238e-01
2.65961606e-02 1.14287619e-01
2.94301603e-02 1.15240000e-01
3.23251411e-02 1.16192381e-01
3.50545049e-02 1.17144762e-01
3.79762799e-02 1.18097143e-01
4.10591960e-02 1.19049524e-01
4.40291688e-02 1.20001905e-01
4.72846553e-02 1.20954286e-01
5.01867086e-02 1.21906667e-01
5.32245040e-02 1.22859048e-01
5.66287190e-02 1.23811429e-01
5.97198717e-02 1.24763810e-01
6.27770498e-02 1.25716190e-01
6.58138990e-02 1.26668571e-01
6.91173747e-02 1.27620952e-01
7.24098384e-02 1.28573333e-01
7.55324364e-02 1.29525714e-01
7.90036917e-02 1.30478095e-01
8.27208757e-02 1.31430476e-01
8.60051438e-02 1.32382857e-01
8.96812677e-02 1.33335238e-01
9.33051556e-02 1.34287619e-01
9.67552438e-02 1.35240000e-01
1.00408971e-01 1.36192381e-01
1.04557127e-01 1.37144762e-01
1.08198047e-01 1.38097143e-01
1.12074971e-01 1.39049524e-01
1.16049245e-01 1.40001905e-01
1.20199353e-01 1.40954286e-01
1.24149784e-01 1.41906667e-01
1.28233492e-01 1.42859048e-01
1.32506698e-01 1.43811429e-01
1.36546209e-01 1.44763810e-01
1.40686661e-01 1.45716190e-01
1.45158976e-01 1.46668571e-01
1.49229139e-01 1.47620952e-01
1.53765187e-01 1.48573333e-01
1.58665687e-01 1.49525714e-01
1.63103908e-01 1.50478095e-01
1.67698056e-01 1.51430476e-01
1.72444612e-01 1.52382857e-01
1.77263811e-01 1.53335238e-01
1.81847394e-01 1.54287619e-01
1.86729744e-01 1.55240000e-01
1.91735506e-01 1.56192381e-01
1.97122574e-01 1.57144762e-01
2.01982006e-01 1.58097143e-01
2.07097933e-01 1.59049524e-01
2.12089688e-01 1.60001905e-01
2.17832267e-01 1.60954286e-01
2.23131582e-01 1.61906667e-01
2.28266448e-01 1.62859048e-01
2.34035611e-01 1.63811429e-01
2.39641219e-01 1.64763810e-01
2.45923683e-01 1.65716190e-01
2.51553714e-01 1.66668571e-01
2.56934524e-01 1.67620952e-01
2.62824357e-01 1.68573333e-01
2.68931448e-01 1.69525714e-01
2.75243700e-01 1.70478095e-01
2.81656861e-01 1.71430476e-01
2.87959397e-01 1.72382857e-01
2.94241190e-01 1.73335238e-01
3.00846994e-01 1.74287619e-01
3.07691455e-01 1.75240000e-01
3.14177096e-01 1.76192381e-01
3.21278960e-01 1.77144762e-01
3.28017235e-01 1.78097143e-01
3.34790885e-01 1.79049524e-01
3.42492789e-01 1.80001905e-01
3.49447489e-01 1.80954286e-01
3.56884927e-01 1.81906667e-01
3.64594996e-01 1.82859048e-01
3.72538269e-01 1.83811429e-01
3.80503088e-01 1.84763810e-01
3.88474643e-01 1.85716190e-01
3.96507770e-01 1.86668571e-01
4.05058742e-01 1.87620952e-01
4.13323164e-01 1.88573333e-01
4.21702892e-01 1.89525714e-01
4.30816054e-01 1.90478095e-01
4.40147817e-01 1.91430476e-01
4.49736238e-01 1.92382857e-01
4.59516257e-01 1.93335238e-01
4.68871444e-01 1.94287619e-01
4.79130805e-01 1.95240000e-01
4.89529282e-01 1.96192381e-01
5.00413537e-01 1.97144762e-01
5.11400163e-01 1.98097143e-01
5.21970809e-01 1.99049524e-01
5.33203483e-01 2.00001905e-01
5.45069218e-01 2.00954286e-01
5.57129025e-01 2.01906667e-01
5.68886101e-01 2.02859048e-01
5.80804110e-01 2.03811429e-01
5.94687939e-01 2.04763810e-01
6.07317090e-01 2.05716190e-01
6.19672358e-01 2.06668571e-01
6.32461667e-01 2.07620952e-01
6.45877063e-01 2.08573333e-01
6.59897506e-01 2.09525714e-01
6.73999310e-01 2.10478095e-01
6.88689411e-01 2.11430476e-01
7.04184055e-01 2.12382857e-01
7.18099833e-01 2.13335238e-01
7.34559238e-01 2.14287619e-01
7.51412392e-01 2.15240000e-01
7.67863631e-01 2.16192381e-01
7.84982502e-01 2.17144762e-01
8.01949859e-01 2.18097143e-01
8.19738686e-01 2.19049524e-01
8.38975012e-01 2.20001905e-01
8.58617663e-01 2.20954286e-01
8.78131568e-01 2.21906667e-01
8.96646380e-01 2.22859048e-01
9.18074131e-01 2.23811429e-01
9.38402832e-01 2.24763810e-01
9.59130526e-01 2.25716190e-01
9.81469631e-01 2.26668571e-01
1.00389326e+00 2.27620952e-01
1.02554810e+00 2.28573333e-01
1.04876292e+00 2.29525714e-01
1.07292736e+00 2.30478095e-01
1.09931958e+00 2.31430476e-01
1.12336147e+00 2.32382857e-01
1.15228486e+00 2.33335238e-01
1.17854404e+00 2.34287619e-01
1.20429242e+00 2.35240000e-01
1.22909057e+00 2.36192381e-01
1.25836444e+00 2.37144762e-01
1.28617191e+00 2.38097143e-01
1.31603670e+00 2.39049524e-01
1.34738684e+00 2.40001905e-01
1.37728608e+00 2.40954286e-01
1.40937495e+00 2.41906667e-01
1.44482899e+00 2.42859048e-01
1.48236036e+00 2.43811429e-01
1.52033436e+00 2.44763810e-01
1.55508161e+00 2.45716190e-01
1.59228492e+00 2.46668571e-01
1.62632751e+00 2.47620952e-01
1.66324782e+00 2.48573333e-01
1.70194769e+00 2.49525714e-01
1.73851287e+00 2.50478095e-01
1.77812552e+00 2.51430476e-01
1.82225132e+00 2.52382857e-01
1.86584115e+00 2.53335238e-01
1.91034746e+00 2.54287619e-01
1.95777762e+00 2.55240000e-01
2.00146532e+00 2.56192381e-01
2.04924893e+00 2.57144762e-01
2.09892941e+00 2.58097143e-01
2.14574289e+00 2.59049524e-01
2.19321656e+00 2.60001905e-01
2.24332047e+00 2.60954286e-01
2.29293466e+00 2.61906667e-01
2.34604621e+00 2.62859048e-01
2.40126657e+00 2.63811429e-01
2.45188904e+00 2.64763810e-01
2.50238037e+00 2.65716190e-01
2.55696940e+00 2.66668571e-01
2.61423039e+00 2.67620952e-01
2.67194533e+00 2.68573333e-01
2.72771478e+00 2.69525714e-01
2.78366947e+00 2.70478095e-01
2.83742690e+00 2.71430476e-01
2.90036106e+00 2.72382857e-01
2.95626593e+00 2.73335238e-01
3.01331019e+00 2.74287619e-01
3.07156777e+00 2.75240000e-01
3.13136315e+00 2.76192381e-01
3.19673800e+00 2.77144762e-01
3.25237346e+00 2.78097143e-01
3.30793905e+00 2.79049524e-01
3.36851978e+00 2.80001905e-01
3.43201709e+00 2.80954286e-01
3.49119854e+00 2.81906667e-01
3.55150962e+00 2.82859048e-01
3.61214542e+00 2.83811429e-01
3.67862010e+00 2.84763810e-01
3.74284530e+00 2.85716190e-01
3.80952024e+00 2.86668571e-01
3.87286282e+00 2.87620952e-01
3.93836355e+00 2.88573333e-01
4.00602818e+00 2.89525714e-01
4.06725311e+00 2.90478095e-01
4.13509750e+00 2.91430476e-01
4.20331573e+00 2.92382857e-01
4.26345110e+00 2.93335238e-01
4.32575798e+00 2.94287619e-01
4.39443111e+00 2.95240000e-01
4.45520115e+00 2.96192381e-01
4.51807261e+00 2.97144762e-01
4.58536768e+00 2.98097143e-01
4.65208006e+00 2.99049524e-01
4.72043991e+00 3.00001905e-01
4.78879070e+00 3.00954286e-01
4.85787725e+00 3.01906667e-01
4.92342806e+00 3.02859048e-01
4.98794699e+00 3.03811429e-01
5.05623674e+00 3.04763810e-01
5.12570000e+00 3.05716190e-01
5.19965076e+00 3.06668571e-01
5.26922035e+00 3.07620952e-01
5.33482742e+00 3.08573333e-01
5.41103649e+00 3.09525714e-01
5.48260117e+00 3.10478095e-01
5.55650091e+00 3.11430476e-01
5.62701941e+00 3.12382857e-01
5.69778156e+00 3.13335238e-01
5.76732492e+00 3.14287619e-01
5.83930445e+00 3.15240000e-01
5.90602922e+00 3.16192381e-01
5.97363997e+00 3.17144762e-01
6.04715300e+00 3.18097143e-01
6.11308432e+00 3.19049524e-01
6.18595123e+00 3.20001905e-01
6.25582218e+00 3.20954286e-01
6.32797432e+00 3.21906667e-01
6.39649153e+00 3.22859048e-01
6.46454382e+00 3.23811429e-01
6.53488064e+00 3.24763810e-01
6.60670280e+00 3.25716190e-01
6.67629910e+00 3.26668571e-01
6.74768877e+00 3.27620952e-01
6.81877565e+00 3.28573333e-01
6.88703728e+00 3.29525714e-01
6.95585823e+00 3.30478095e-01
7.02447033e+00 3.31430476e-01
7.09169817e+00 3.32382857e-01
7.15943813e+00 3.33335238e-01
7.23017454e+00 3.34287619e-01
7.30210114e+00 3.35240000e-01
7.37048721e+00 3.36192381e-01
7.44255638e+00 3.37144762e-01
7.51199245e+00 3.38097143e-01
7.58611345e+00 3.39049524e-01
7.65372801e+00 3.40001905e-01
7.72351265e+00 3.40954286e-01
7.79570436e+00 3.41906667e-01
7.86632729e+00 3.42859048e-01
7.93662119e+00 3.43811429e-01
8.00713444e+00 3.44763810e-01
8.07540798e+00 3.45716190e-01
8.14820385e+00 3.46668571e-01
8.21457005e+00 3.47620952e-01
8.28318214e+00 3.48573333e-01
8.35812283e+00 3.49525714e-01
8.42751503e+00 3.50478095e-01
8.50000858e+00 3.51430476e-01
8.57075596e+00 3.52382857e-01
8.63739967e+00 3.53335238e-01
8.70627785e+00 3.54287619e-01
8.77627373e+00 3.55240000e-01
8.84384060e+00 3.56192381e-01
8.91278267e+00 3.57144762e-01
8.98193836e+00 3.58097143e-01
9.05136299e+00 3.59049524e-01
9.11692905e+00 3.60001905e-01
9.18513012e+00 3.60954286e-01
9.25718594e+00 3.61906667e-01
9.32252884e+00 3.62859048e-01
9.39094448e+00 3.63811429e-01
9.46023083e+00 3.64763810e-01
9.52823734e+00 3.65716190e-01
9.60196877e+00 3.66668571e-01
9.67102337e+00 3.67620952e-01
9.74242306e+00 3.68573333e-01
9.80562210e+00 3.69525714e-01
9.87687778e+00 3.70478095e-01
9.94320011e+00 3.71430476e-01
1.00099545e+01 3.72382857e-01
1.00721273e+01 3.73335238e-01
1.01394711e+01 3.74287619e-01
1.02059088e+01 3.75240000e-01
1.02768745e+01 3.76192381e-01
1.03438511e+01 3.77144762e-01
1.04180250e+01 3.78097143e-01
1.04839211e+01 3.79049524e-01
1.05470524e+01 3.80001905e-01
1.06098213e+01 3.80954286e-01
1.06737299e+01 3.81906667e-01
1.07258863e+01 3.82859048e-01
1.07602959e+01 3.83811429e-01
1.07695570e+01 3.84763810e-01
1.07989569e+01 3.85716190e-01
1.08225403e+01 3.86668571e-01
1.08639717e+01 3.87620952e-01
1.09290695e+01 3.88573333e-01
1.09955521e+01 3.89525714e-01
1.10534773e+01 3.90478095e-01
1.11077681e+01 3.91430476e-01
1.11563673e+01 3.92382857e-01
1.11918669e+01 3.93335238e-01
1.12078781e+01 3.94287619e-01
1.12243204e+01 3.95240000e-01
1.12601528e+01 3.96192381e-01
1.12853489e+01 3.97144762e-01
1.12985468e+01 3.98097143e-01
1.13366966e+01 3.99049524e-01
1.13629761e+01 4.00001905e-01
1.13804169e+01 4.00954286e-01
1.13860369e+01 4.01906667e-01
1.14043989e+01 4.02859048e-01
1.14129047e+01 4.03811429e-01
1.14152069e+01 4.04763810e-01
1.14255819e+01 4.05716190e-01
1.14487867e+01 4.06668571e-01
1.14592304e+01 4.07620952e-01
1.14704752e+01 4.08573333e-01
1.14758530e+01 4.09525714e-01
1.15005646e+01 4.10478095e-01
1.15178490e+01 4.11430476e-01
1.15279808e+01 4.12382857e-01
1.15407000e+01 4.13335238e-01
1.15543098e+01 4.14287619e-01
1.15641708e+01 4.15240000e-01
1.15685234e+01 4.16192381e-01
1.15725565e+01 4.17144762e-01
1.15788469e+01 4.18097143e-01
1.15817509e+01 4.19049524e-01
1.15846577e+01 4.20001905e-01
1.15864449e+01 4.20954286e-01
1.15884962e+01 4.21906667e-01
1.15898905e+01 4.22859048e-01
1.15994081e+01 4.23811429e-01
1.16048822e+01 4.24763810e-01
1.16067972e+01 4.25716190e-01
1.16098337e+01 4.26668571e-01
1.16116095e+01 4.27620952e-01
1.16149940e+01 4.28573333e-01
1.16190205e+01 4.29525714e-01
1.16240768e+01 4.30478095e-01
1.16280727e+01 4.31430476e-01
1.16336136e+01 4.32382857e-01
1.16376781e+01 4.33335238e-01
1.16386452e+01 4.34287619e-01
1.16474543e+01 4.35240000e-01
1.16634407e+01 4.36192381e-01
1.16832743e+01 4.37144762e-01
1.16994581e+01 4.38097143e-01
1.17092304e+01 4.39049524e-01
1.17159452e+01 4.40001905e-01
1.17193117e+01 4.40954286e-01
1.17209167e+01 4.41906667e-01
1.17235785e+01 4.42859048e-01
1.17257204e+01 4.43811429e-01
1.17317209e+01 4.44763810e-01
1.17357244e+01 4.45716190e-01
1.17401600e+01 4.46668571e-01
1.17493534e+01 4.47620952e-01
1.17561483e+01 4.48573333e-01
1.17648516e+01 4.49525714e-01
1.17728739e+01 4.50478095e-01
1.17777519e+01 4.51430476e-01
1.17791548e+01 4.52382857e-01
1.17827864e+01 4.53335238e-01
1.17876053e+01 4.54287619e-01
1.17928734e+01 4.55240000e-01
1.17961817e+01 4.56192381e-01
1.17997322e+01 4.57144762e-01
1.18019905e+01 4.58097143e-01
1.18048000e+01 4.59049524e-01
1.18054934e+01 4.60001905e-01
1.18104591e+01 4.60954286e-01
1.18137341e+01 4.61906667e-01
1.18163176e+01 4.62859048e-01
1.18201036e+01 4.63811429e-01
1.18228426e+01 4.64763810e-01
1.18307238e+01 4.65716190e-01
1.18355236e+01 4.66668571e-01
1.18371449e+01 4.67620952e-01
1.18378153e+01 4.68573333e-01
1.18485518e+01 4.69525714e-01
1.18571053e+01 4.70478095e-01
1.18618822e+01 4.71430476e-01
1.18639965e+01 4.72382857e-01
1.18697681e+01 4.73335238e-01
1.18787889e+01 4.74287619e-01
1.18850117e+01 4.75240000e-01
1.18882103e+01 4.76192381e-01
1.18910427e+01 4.77144762e-01
1.18951588e+01 4.78097143e-01
1.18969078e+01 4.79049524e-01
1.18977575e+01 4.80001905e-01
1.19030895e+01 4.80954286e-01
1.19091082e+01 4.81906667e-01
1.19123640e+01 4.82859048e-01
1.19138117e+01 4.83811429e-01
1.19157257e+01 4.84763810e-01
1.19205809e+01 4.85716190e-01
1.19231005e+01 4.86668571e-01
1.19241877e+01 4.87620952e-01
1.19259272e+01 4.88573333e-01
1.19301109e+01 4.89525714e-01
1.19325771e+01 4.90478095e-01
1.19332695e+01 4.91430476e-01
1.19354334e+01 4.92382857e-01
1.19386339e+01 4.93335238e-01
1.19463120e+01 4.94287619e-01
1.19528599e+01 4.95240000e-01
1.19574862e+01 4.96192381e-01
1.19604177e+01 4.97144762e-01
1.19630852e+01 4.98097143e-01
1.19656687e+01 4.99049524e-01
1.19693251e+01 5.00001905e-01
1.19710770e+01 5.00954286e-01
1.19736376e+01 5.01906667e-01
1.19750319e+01 5.02859048e-01
1.19758072e+01 5.03811429e-01
1.19775715e+01 5.04763810e-01
1.19842796e+01 5.05716190e-01
1.19884367e+01 5.06668571e-01
1.19915514e+01 5.07620952e-01
1.19936085e+01 5.08573333e-01
1.19942513e+01 5.09525714e-01
1.19947395e+01 5.10478095e-01
1.19969673e+01 5.11430476e-01
1.19998016e+01 5.12382857e-01
1.20012283e+01 5.13335238e-01
1.20019903e+01 5.14287619e-01
1.20028439e+01 5.15240000e-01
1.20037632e+01 5.16192381e-01
1.20068312e+01 5.17144762e-01
1.20098124e+01 5.18097143e-01
1.20104885e+01 5.19049524e-01
1.20179987e+01 5.20001905e-01
1.20234070e+01 5.20954286e-01
1.20263405e+01 5.21906667e-01
1.20297852e+01 5.22859048e-01
1.20343504e+01 5.23811429e-01
1.20377131e+01 5.24763810e-01
1.20393801e+01 5.25716190e-01
1.20410089e+01 5.26668571e-01
1.20419540e+01 5.27620952e-01
1.20427055e+01 5.28573333e-01
1.20435076e+01 5.29525714e-01
1.20459347e+01 5.30478095e-01
1.20488796e+01 5.31430476e-01
1.20557880e+01 5.32382857e-01
1.20585508e+01 5.33335238e-01
1.20615997e+01 5.34287619e-01
1.20646696e+01 5.35240000e-01
1.20671606e+01 5.36192381e-01
1.20722399e+01 5.37144762e-01
1.20754013e+01 5.38097143e-01
1.20823946e+01 5.39049524e-01
1.20854588e+01 5.40001905e-01
1.20882063e+01 5.40954286e-01
1.20910454e+01 5.41906667e-01
1.20959835e+01 5.42859048e-01
1.20976887e+01 5.43811429e-01
1.21004906e+01 5.44763810e-01
1.21084490e+01 5.45716190e-01
1.21135759e+01 5.46668571e-01
1.21190186e+01 5.47620952e-01
1.21242580e+01 5.48573333e-01
1.21279173e+01 5.49525714e-01
1.21294718e+01 5.50478095e-01
1.21329880e+01 5.51430476e-01
1.21356516e+01 5.52382857e-01
1.21369877e+01 5.53335238e-01
1.21381073e+01 5.54287619e-01
1.21400242e+01 5.55240000e-01
1.21413870e+01 5.56192381e-01
1.21431284e+01 5.57144762e-01
1.21442318e+01 5.58097143e-01
1.21463022e+01 5.59049524e-01
1.21476393e+01 5.60001905e-01
1.21485052e+01 5.60954286e-01
1.21508493e+01 5.61906667e-01
1.21530867e+01 5.62859048e-01
1.21544580e+01 5.63811429e-01
1.21630201e+01 5.64763810e-01
1.21681690e+01 5.65716190e-01
1.21742373e+01 5.66668571e-01
1.21790810e+01 5.67620952e-01
1.21819887e+01 5.68573333e-01
1.21856565e+01 5.69525714e-01
1.21913919e+01 5.70478095e-01
1.21931763e+01 5.71430476e-01
1.21982403e+01 5.72382857e-01
1.22005014e+01 5.73335238e-01
1.22106152e+01 5.74287619e-01
1.22171459e+01 5.75240000e-01
1.22216816e+01 5.76192381e-01
1.22241049e+01 5.77144762e-01
1.22264395e+01 5.78097143e-01
1.22305613e+01 5.79049524e-01
1.22321463e+01 5.80001905e-01
1.22369862e+01 5.80954286e-01
1.22397013e+01 5.81906667e-01
1.22407866e+01 5.82859048e-01
1.22435522e+01 5.83811429e-01
1.22452917e+01 5.84763810e-01
1.22472649e+01 5.85716190e-01
1.22491417e+01 5.86668571e-01
1.22503557e+01 5.87620952e-01
1.22511835e+01 5.88573333e-01
1.22537146e+01 5.89525714e-01
1.22558250e+01 5.90478095e-01
1.22575283e+01 5.91430476e-01
1.22640486e+01 5.92382857e-01
1.22674999e+01 5.93335238e-01
1.22690105e+01 5.94287619e-01
1.22717381e+01 5.95240000e-01
1.22755365e+01 5.96192381e-01
1.22764816e+01 5.97144762e-01
1.22790089e+01 5.98097143e-01
1.22816429e+01 5.99049524e-01
1.22834644e+01 6.00001905e-01
1.22850657e+01 6.00954286e-01
1.22875967e+01 6.01906667e-01
1.22912560e+01 6.02859048e-01
1.22972021e+01 6.03811429e-01
1.22996788e+01 6.04763810e-01
1.23021221e+01 6.05716190e-01
1.23074312e+01 6.06668571e-01
1.23111267e+01 6.07620952e-01
1.23141890e+01 6.08573333e-01
1.23161278e+01 6.09525714e-01
1.23170586e+01 6.10478095e-01
1.23181229e+01 6.11430476e-01
1.23210001e+01 6.12382857e-01
1.23232040e+01 6.13335238e-01
1.23247967e+01 6.14287619e-01
1.23261805e+01 6.15240000e-01
1.23277311e+01 6.16192381e-01
1.23299351e+01 6.17144762e-01
1.23306379e+01 6.18097143e-01
1.23318291e+01 6.19049524e-01
1.23338833e+01 6.20001905e-01
1.23387070e+01 6.20954286e-01
1.23419342e+01 6.21906667e-01
1.23436270e+01 6.22859048e-01
1.23461180e+01 6.23811429e-01
1.23491011e+01 6.24763810e-01
1.23500338e+01 6.25716190e-01
1.23504686e+01 6.26668571e-01
1.23536386e+01 6.27620952e-01
1.23565168e+01 6.28573333e-01
1.23599310e+01 6.29525714e-01
1.23687124e+01 6.30478095e-01
1.23750658e+01 6.31430476e-01
1.23779545e+01 6.32382857e-01
1.23797379e+01 6.33335238e-01
1.23825226e+01 6.34287619e-01
1.23854113e+01 6.35240000e-01
1.23870373e+01 6.36192381e-01
1.23914766e+01 6.37144762e-01
1.23937731e+01 6.38097143e-01
1.23954544e+01 6.39049524e-01
1.24000406e+01 6.40001905e-01
1.24036846e+01 6.40954286e-01
1.24080486e+01 6.41906667e-01
1.24117146e+01 6.42859048e-01
1.24138584e+01 6.43811429e-01
1.24159307e+01 6.44763810e-01
1.24170399e+01 6.45716190e-01
1.24183369e+01 6.46668571e-01
1.24195518e+01 6.47620952e-01
1.24215679e+01 6.48573333e-01
1.24246817e+01 6.49525714e-01
1.24259539e+01 6.50478095e-01
1.24316616e+01 6.51430476e-01
1.24374084e+01 6.52382857e-01
1.24409180e+01 6.53335238e-01
1.24423065e+01 6.54287619e-01
1.24448195e+01 6.55240000e-01
1.24489174e+01 6.56192381e-01
1.24521523e+01 6.57144762e-01
1.24537134e+01 6.58097143e-01
1.24565678e+01 6.59049524e-01
1.24580698e+01 6.60001905e-01
1.24594116e+01 6.60954286e-01
1.24629564e+01 6.61906667e-01
1.24661236e+01 6.62859048e-01
1.24700499e+01 6.63811429e-01
1.24720640e+01 6.64763810e-01
1.24730453e+01 6.65716190e-01
1.24738388e+01 6.66668571e-01
1.24759274e+01 6.67620952e-01
1.24782667e+01 6.68573333e-01
1.24820309e+01 6.69525714e-01
1.24831400e+01 6.70478095e-01
1.24863014e+01 6.71430476e-01
1.24877672e+01 6.72382857e-01
1.24895678e+01 6.73335238e-01
1.24916925e+01 6.74287619e-01
1.24932861e+01 6.75240000e-01
1.24951744e+01 6.76192381e-01
1.24996500e+01 6.77144762e-01
1.25022154e+01 6.78097143e-01
1.25046625e+01 6.79049524e-01
1.25071087e+01 6.80001905e-01
1.25079451e+01 6.80954286e-01
1.25123663e+01 6.81906667e-01
1.25149336e+01 6.82859048e-01
1.25204668e+01 6.83811429e-01
1.25267363e+01 6.84763810e-01
1.25308704e+01 6.85716190e-01
1.25349760e+01 6.86668571e-01
1.25388632e+01 6.87620952e-01
1.25406208e+01 6.88573333e-01
1.25434246e+01 6.89525714e-01
1.25457029e+01 6.90478095e-01
1.25474300e+01 6.91430476e-01
1.25509958e+01 6.92382857e-01
1.25523100e+01 6.93335238e-01
1.25549946e+01 6.94287619e-01
1.25585642e+01 6.95240000e-01
1.25632315e+01 6.96192381e-01
1.25662699e+01 6.97144762e-01
1.25677176e+01 6.98097143e-01
1.25686255e+01 6.99049524e-01
1.25702448e+01 7.00001905e-01
1.25723047e+01 7.00954286e-01
1.25741787e+01 7.01906667e-01
1.25764294e+01 7.02859048e-01
1.25798903e+01 7.03811429e-01
1.25820770e+01 7.04763810e-01
1.25834360e+01 7.05716190e-01
1.25870275e+01 7.06668571e-01
1.25884466e+01 7.07620952e-01
1.25896912e+01 7.08573333e-01
1.25910711e+01 7.09525714e-01
1.25915756e+01 7.10478095e-01
1.25957251e+01 7.11430476e-01
1.25997829e+01 7.12382857e-01
1.26016941e+01 7.13335238e-01
1.26026011e+01 7.14287619e-01
1.26068516e+01 7.15240000e-01
1.26099739e+01 7.16192381e-01
1.26144905e+01 7.17144762e-01
1.26174927e+01 7.18097143e-01
1.26189613e+01 7.19049524e-01
1.26202288e+01 7.20001905e-01
1.26233463e+01 7.20954286e-01
1.26262045e+01 7.21906667e-01
1.26279602e+01 7.22859048e-01
1.26290293e+01 7.23811429e-01
1.26304159e+01 7.24763810e-01
1.26312714e+01 7.25716190e-01
1.26322546e+01 7.26668571e-01
1.26327429e+01 7.27620952e-01
1.26334848e+01 7.28573333e-01
1.26352186e+01 7.29525714e-01
1.26393967e+01 7.30478095e-01
1.26426916e+01 7.31430476e-01
1.26445465e+01 7.32382857e-01
1.26467419e+01 7.33335238e-01
1.26480064e+01 7.34287619e-01
1.26513481e+01 7.35240000e-01
1.26530857e+01 7.36192381e-01
1.26539898e+01 7.37144762e-01
1.26560678e+01 7.38097143e-01
1.26604719e+01 7.39049524e-01
1.26636419e+01 7.40001905e-01
1.26654234e+01 7.40954286e-01
1.26663933e+01 7.41906667e-01
1.26676540e+01 7.42859048e-01
1.26701403e+01 7.43811429e-01
1.26714363e+01 7.44763810e-01
1.26730957e+01 7.45716190e-01
1.26753178e+01 7.46668571e-01
1.26763363e+01 7.47620952e-01
1.26778288e+01 7.48573333e-01
1.26797943e+01 7.49525714e-01
1.26814642e+01 7.50478095e-01
1.26846495e+01 7.51430476e-01
1.26865911e+01 7.52382857e-01
1.26875467e+01 7.53335238e-01
1.26897354e+01 7.54287619e-01
1.26907616e+01 7.55240000e-01
1.26917334e+01 7.56192381e-01
1.26925373e+01 7.57144762e-01
1.26934652e+01 7.58097143e-01
1.26938620e+01 7.59049524e-01
1.26947489e+01 7.60001905e-01
1.26977463e+01 7.60954286e-01
1.26994267e+01 7.61906667e-01
1.27006636e+01 7.62859048e-01
1.27040491e+01 7.63811429e-01
1.27061663e+01 7.64763810e-01
1.27070341e+01 7.65716190e-01
1.27077751e+01 7.66668571e-01
1.27111578e+01 7.67620952e-01
1.27122879e+01 7.68573333e-01
1.27152271e+01 7.69525714e-01
1.27185240e+01 7.70478095e-01
1.27205067e+01 7.71430476e-01
1.27212296e+01 7.72382857e-01
1.27216034e+01 7.73335238e-01
1.27236471e+01 7.74287619e-01
1.27269020e+01 7.75240000e-01
1.27284508e+01 7.76192381e-01
1.27291012e+01 7.77144762e-01
1.27295923e+01 7.78097143e-01
1.27327032e+01 7.79049524e-01
1.27373476e+01 7.80001905e-01
1.27409229e+01 7.80954286e-01
1.27435513e+01 7.81906667e-01
1.27447510e+01 7.82859048e-01
1.27458944e+01 7.83811429e-01
1.27480898e+01 7.84763810e-01
1.27499065e+01 7.85716190e-01
1.27510214e+01 7.86668571e-01
1.27523298e+01 7.87620952e-01
1.27547331e+01 7.88573333e-01
1.27559376e+01 7.89525714e-01
1.27575474e+01 7.90478095e-01
1.27604103e+01 7.91430476e-01
1.27649803e+01 7.92382857e-01
1.27666206e+01 7.93335238e-01
1.27674866e+01 7.94287619e-01
1.27685032e+01 7.95240000e-01
1.27742147e+01 7.96192381e-01
1.27778187e+01 7.97144762e-01
1.27788649e+01 7.98097143e-01
1.27823334e+01 7.99049524e-01
1.27853518e+01 8.00001905e-01
1.27898626e+01 8.00954286e-01
1.27936268e+01 8.01906667e-01
1.27950115e+01 8.02859048e-01
1.27988615e+01 8.03811429e-01
1.28013983e+01 8.04763810e-01
1.28043108e+01 8.05716190e-01
1.28052731e+01 8.06668571e-01
1.28090305e+01 8.07620952e-01
1.28116083e+01 8.08573333e-01
1.28136845e+01 8.09525714e-01
1.28154726e+01 8.10478095e-01
1.28163557e+01 8.11430476e-01
1.28190336e+01 8.12382857e-01
1.28203201e+01 8.13335238e-01
1.28229227e+01 8.14287619e-01
1.28265104e+01 8.15240000e-01
1.28302565e+01 8.16192381e-01
1.28338966e+01 8.17144762e-01
1.28366280e+01 8.18097143e-01
1.28380880e+01 8.19049524e-01
1.28390484e+01 8.20001905e-01
1.28422480e+01 8.20954286e-01
1.28435202e+01 8.21906667e-01
1.28466549e+01 8.22859048e-01
1.28490562e+01 8.23811429e-01
1.28504820e+01 8.24763810e-01
1.28513737e+01 8.25716190e-01
1.28523254e+01 8.26668571e-01
1.28527088e+01 8.27620952e-01
1.28537521e+01 8.28573333e-01
1.28568707e+01 8.29525714e-01
1.28585615e+01 8.30478095e-01
1.28603821e+01 8.31430476e-01
1.28611631e+01 8.32382857e-01
1.28621836e+01 8.33335238e-01
1.28647366e+01 8.34287619e-01
1.28664703e+01 8.35240000e-01
1.28676624e+01 8.36192381e-01
1.28681736e+01 8.37144762e-01
1.28691998e+01 8.38097143e-01
1.28699255e+01 8.39049524e-01
1.28713055e+01 8.40001905e-01
1.28752584e+01 8.40954286e-01
1.28793631e+01 8.41906667e-01
1.28818483e+01 8.42859048e-01
1.28873482e+01 8.43811429e-01
1.28933315e+01 8.44763810e-01
1.28968506e+01 8.45716190e-01
1.28992138e+01 8.46668571e-01
1.29021025e+01 8.47620952e-01
1.29088373e+01 8.48573333e-01
1.29128160e+01 8.49525714e-01
1.29147911e+01 8.50478095e-01
1.29165115e+01 8.51430476e-01
1.29179525e+01 8.52382857e-01
1.29205284e+01 8.53335238e-01
1.29229183e+01 8.54287619e-01
1.29291792e+01 8.55240000e-01
1.29338140e+01 8.56192381e-01
1.29363852e+01 8.57144762e-01
1.29372683e+01 8.58097143e-01
1.29403801e+01 8.59049524e-01
1.29415598e+01 8.60001905e-01
1.29429741e+01 8.60954286e-01
1.29448690e+01 8.61906667e-01
1.29463062e+01 8.62859048e-01
1.29484501e+01 8.63811429e-01
1.29497137e+01 8.64763810e-01
1.29516859e+01 8.65716190e-01
1.29528503e+01 8.66668571e-01
1.29535198e+01 8.67620952e-01
1.29554090e+01 8.68573333e-01
1.29569588e+01 8.69525714e-01
1.29597788e+01 8.70478095e-01
1.29607000e+01 8.71430476e-01
1.29624681e+01 8.72382857e-01
1.29658880e+01 8.73335238e-01
1.29682074e+01 8.74287619e-01
1.29697313e+01 8.75240000e-01
1.29710398e+01 8.76192381e-01
1.29727535e+01 8.77144762e-01
1.29739008e+01 8.78097143e-01
1.29802198e+01 8.79049524e-01
1.29866781e+01 8.80001905e-01
1.29916649e+01 8.80954286e-01
1.29945736e+01 8.81906667e-01
1.29967432e+01 8.82859048e-01
1.29976110e+01 8.83811429e-01
1.29987526e+01 8.84763810e-01
1.29994917e+01 8.85716190e-01
1.30010672e+01 8.86668571e-01
1.30021200e+01 8.87620952e-01
1.30049887e+01 8.88573333e-01
1.30068188e+01 8.89525714e-01
1.30075912e+01 8.90478095e-01
1.30086794e+01 8.91430476e-01
1.30095749e+01 8.92382857e-01
1.30121069e+01 8.93335238e-01
1.30143299e+01 8.94287619e-01
1.30159187e+01 8.95240000e-01
1.30167027e+01 8.96192381e-01
1.30214987e+01 8.97144762e-01
1.30229168e+01 8.98097143e-01
1.30280094e+01 8.99049524e-01
1.30301628e+01 9.00001905e-01
1.30334415e+01 9.00954286e-01
1.30351925e+01 9.01906667e-01
1.30385323e+01 9.02859048e-01
1.30424719e+01 9.03811429e-01
1.30453243e+01 9.04763810e-01
1.30467348e+01 9.05716190e-01
1.30472927e+01 9.06668571e-01
1.30479622e+01 9.07620952e-01
1.30494452e+01 9.08573333e-01
1.30523615e+01 9.09525714e-01
1.30548458e+01 9.10478095e-01
1.30578346e+01 9.11430476e-01
1.30593605e+01 9.12382857e-01
1.30610685e+01 9.13335238e-01
1.30618286e+01 9.14287619e-01
1.30636721e+01 9.15240000e-01
1.30653353e+01 9.16192381e-01
1.30703373e+01 9.17144762e-01
1.30725908e+01 9.18097143e-01
1.30740252e+01 9.19049524e-01
1.30749331e+01 9.20001905e-01
1.30769567e+01 9.20954286e-01
1.30836630e+01 9.21906667e-01
1.30873966e+01 9.22859048e-01
1.30907469e+01 9.23811429e-01
1.30950727e+01 9.24763810e-01
1.31051016e+01 9.25716190e-01
1.31091805e+01 9.26668571e-01
1.31179132e+01 9.27620952e-01
1.31213398e+01 9.28573333e-01
1.31259375e+01 9.29525714e-01
1.31309032e+01 9.30478095e-01
1.31354389e+01 9.31430476e-01
1.31369419e+01 9.32382857e-01
1.31427269e+01 9.33335238e-01
1.31471167e+01 9.34287619e-01
1.31502924e+01 9.35240000e-01
1.31517382e+01 9.36192381e-01
1.31525908e+01 9.37144762e-01
1.31535912e+01 9.38097143e-01
1.31547022e+01 9.39049524e-01
1.31558380e+01 9.40001905e-01
1.31575842e+01 9.40954286e-01
1.31586370e+01 9.41906667e-01
1.31593857e+01 9.42859048e-01
1.31633720e+01 9.43811429e-01
1.31653261e+01 9.44763810e-01
1.31668615e+01 9.45716190e-01
1.31725597e+01 9.46668571e-01
1.31750717e+01 9.47620952e-01
1.31768837e+01 9.48573333e-01
1.31779118e+01 9.49525714e-01
1.31829700e+01 9.50478095e-01
1.31853781e+01 9.51430476e-01
1.31865807e+01 9.52382857e-01
1.31894512e+01 9.53335238e-01
1.31929665e+01 9.54287619e-01
1.31942635e+01 9.55240000e-01
1.31990728e+01 9.56192381e-01
1.32047825e+01 9.57144762e-01
1.32066736e+01 9.58097143e-01
1.32089119e+01 9.59049524e-01
1.32098398e+01 9.60001905e-01
1.32121477e+01 9.60954286e-01
1.32151747e+01 9.61906667e-01
1.32171278e+01 9.62859048e-01
1.32176771e+01 9.63811429e-01
1.32225618e+01 9.64763810e-01
1.32245722e+01 9.65716190e-01
1.32333860e+01 9.66668571e-01
1.32405634e+01 9.67620952e-01
1.32417336e+01 9.68573333e-01
1.32457895e+01 9.69525714e-01
1.32488432e+01 9.70478095e-01
1.32668076e+01 9.71430476e-01
1.32736769e+01 9.72382857e-01
1.32900667e+01 9.73335238e-01
1.33042498e+01 9.74287619e-01
1.33083906e+01 9.75240000e-01
1.33114214e+01 9.76192381e-01
1.33136578e+01 9.77144762e-01
1.33175220e+01 9.78097143e-01
1.33217516e+01 9.79049524e-01
1.33248034e+01 9.80001905e-01
1.33310347e+01 9.80954286e-01
1.33366985e+01 9.81906667e-01
1.33397770e+01 9.82859048e-01
1.33503876e+01 9.83811429e-01
1.33627081e+01 9.84763810e-01
1.33713188e+01 9.85716190e-01
1.33755865e+01 9.86668571e-01
1.33819065e+01 9.87620952e-01
1.33859730e+01 9.88573333e-01
1.33912249e+01 9.89525714e-01
1.33921318e+01 9.90478095e-01
1.33931427e+01 9.91430476e-01
1.34097700e+01 9.92382857e-01
1.34108868e+01 9.93335238e-01
1.34267759e+01 9.94287619e-01
1.34281750e+01 9.95240000e-01
1.34378710e+01 9.96192381e-01
1.34435711e+01 9.97144762e-01
1.34530935e+01 9.98097143e-01
1.34577312e+01 9.99049524e-01


==> Figures3/SR_Bobs_1b_1e_6w_4pa_imperfect.dat <==
1 11.915 10.134 9.6519
2 7.861 6.7232 6.33
3 5.5625 4.7656 4.3992
4 3.4397 2.9199 2.5943
5 1.8436 1.5215 1.2111
6 1.3014 0.9059 0.62756


==> Figures3/SR_Bobs_1e_6w_4pa_perfect.dat <==
1 13.839
2 11.421
3 9.6391
4 7.2969
5 5.3534
6 2.1281


==> Figures3/SR_DLEN_1b_1e_2w_4pa_imperfect.dat <==
5 8.4924 7.6463 4.2768
10 6.3507 5.8348 3.6566
15 5.2635 4.8367 3.2392
20 4.1268 3.7433 2.7812
25 3.358 2.9528 2.4044
30 2.8085 2.1792 1.9871


==> Figures3/SR_DLEN_1b_1e_2w_4pa_perfect.dat <==
5 11.32
10 9.9679
15 9.1105
20 8.25
25 7.5555
30 7.0179


==> Figures3/SR_Eves_1b_1e_2w_4pa_imperfect.dat <==
1 8.4511 7.6463 4.1862
2 5.7323 5.1525 2.3929
3 4.3578 3.8295 1.6162
4 2.985 2.506 0.81124
5 2.0597 1.5729 0.35454
6 1.5868 1.029 0.16162


==> Figures3/SR_Eves_1b_2w_4pa_perfect.dat <==
1 11.208
2 10.11
3 9.4495
4 8.6566
5 8.0538
6 7.2438


==> Figures3/SR_power_1b_1e_2w_4pa_imperfect.dat <==
-10 2.796 2.39 1.6633
-5 3.7004 3.2402 2.285
0 5.0654 4.622 3.1181
5 6.6205 6.0303 3.9247
10 8.2107 7.4574 4.8052
15 10.064 9.0904 5.718
20 11.501 10.368 6.5965


==> Figures3/SR_power_1b_1e_2w_4pa_imperfect_no_an.dat <==
-10 1.901 1.655 1.371
-5 2.2887 2.027 1.6323
0 2.7292 2.313 1.8304
5 3.1332 2.5862 2.0268
10 3.5248 2.801 2.1846
15 3.9257 3.004 2.3323
20 4.229 3.127 2.433


==> Figures3/SR_power_1b_1e_2w_4pa_perfect.dat <==
-10 8.0726
-5 8.6435
0 9.4439
5 10.269
10 11.16
15 12.109
20 12.975


==> Figures3/SR_power_1b_1e_2w_4pa_perfect_no_an.dat <==
-10 7.389
-5 7.9155
0 8.7512
5 9.5963
10 10.575
15 11.624
20 12.705


==> Figures3/SR_power_2b_2e_4w_3pa_imperfect.dat <==
-10 3.5042 2.8536 2.409
-5 4.5798 4.1797 3.7069
0 5.4642 4.9994 4.5514
5 6.2893 5.8188 5.3886
10 6.9872 6.4229 6.0429
15 7.6223 6.9944 6.5964
20 8.1 7.5 7.1


==> Figures3/SR_power_2b_2e_4w_3pa_imperfect_no_an.dat <==
-10 0.4355 0.239 0.126
-5 1.3675 0.988 0.76967
0 1.7993 1.3708 1.1298
5 2.2406 1.7526 1.471
10 2.4596 1.9596 1.6758
15 2.6263 2.1303 1.8153
20 2.705 2.219 1.888


==> Figures3/SR_power_2b_2e_4w_3pa_perfect.dat <==
-10 6.0909
-5 6.5336
0 7.2827
5 7.9772
10 8.9085
15 9.8422
20 11.043


==> Figures3/SR_power_2b_2e_4w_3pa_perfect_no_an.dat <==
-10 5.517
-5 5.9335
0 6.5537
5 7.2744
10 8.2735
15 9.2874
20 10.84


==> Figures3/convergence_imperfect_paper.dat <==
1.00000000e+00 2.48402561e-01
2.00000000e+00 1.92949136e-01
3.00000000e+00 9.65260592e-02
4.00000000e+00 1.17421317e-01
5.00000000e+00 8.58469286e-02
6.00000000e+00 9.00576980e-02
7.00000000e+00 7.29741038e-02
8.00000000e+00 6.69282818e-02
9.00000000e+00 5.11117586e-02
1.00000000e+01 7.51002102e-02
1.10000000e+01 3.53723968e-02
1.20000000e+01 5.09565462e-02
1.30000000e+01 5.17120687e-02
1.40000000e+01 4.69853189e-02
1.50000000e+01 6.01743409e-02
1.60000000e+01 4.37109098e-02
1.70000000e+01 3.88747522e-02
1.80000000e+01 3.12467909e-02
1.90000000e+01 3.34577920e-02
2.00000000e+01 2.87345177e-02
2.10000000e+01 2.70512646e-02
2.20000000e+01 2.69357065e-02
2.30000000e+01 3.18530605e-02
2.40000000e+01 2.80382733e-02
2.50000000e+01 2.75840027e-02
2.60000000e+01 1.78022738e-02
2.70000000e+01 2.52591584e-02
2.80000000e+01 2.74236380e-02
2.90000000e+01 2.08276231e-02
3.00000000e+01 2.58722942e-02
3.10000000e+01 2.26858598e-02
3.20000000e+01 2.10739373e-02
3.30000000e+01 1.52645255e-02
3.40000000e+01 1.73598079e-02
3.50000000e+01 1.43859780e-02
3.60000000e+01 1.65707610e-02
3.70000000e+01 1.51328476e-02
3.80000000e+01 1.27872895e-02
3.90000000e+01 1.43840677e-02
4.00000000e+01 1.70986448e-02
4.10000000e+01 1.65358658e-02
4.20000000e+01 1.14689192e-02
4.30000000e+01 1.83358689e-02
4.40000000e+01 1.64434429e-02
4.50000000e+01 1.44488242e-02
4.60000000e+01 2.07833792e-02
4.70000000e+01 1.99528880e-02
4.80000000e+01 2.27535544e-02
4.90000000e+01 2.98856188e-02
5.00000000e+01 3.02057752e-02
5.10000000e+01 1.45615676e-02
5.20000000e+01 2.05497450e-02
5.30000000e+01 1.90185279e-02
5.40000000e+01 2.41534375e-02
5.50000000e+01 2.05796583e-02
5.60000000e+01 1.89873782e-02
5.70000000e+01 3.08601337e-02
5.80000000e+01 3.15469897e-02
5.90000000e+01 3.93754853e-02
6.00000000e+01 3.35192144e-02
6.10000000e+01 4.36881777e-02
6.20000000e+01 3.09799381e-02
6.30000000e+01 3.47062928e-02
6.40000000e+01 3.25556947e-02
6.50000000e+01 3.28997671e-02
6.60000000e+01 1.94842853e-02
6.70000000e+01 2.30578602e-02
6.80000000e+01 2.17473222e-02
6.90000000e+01 2.32668513e-02
7.00000000e+01 2.78608473e-02
7.10000000e+01 2.06689058e-02
7.20000000e+01 3.00781196e-02
7.30000000e+01 3.51551128e-02
7.40000000e+01 3.47241617e-02
7.50000000e+01 2.25981130e-02
7.60000000e+01 2.78723045e-02
7.70000000e+01 3.19146146e-02
7.80000000e+01 2.92451478e-02
7.90000000e+01 3.31818040e-02
8.00000000e+01 5.03335968e-02
8.10000000e+01 2.62249642e-02
8.20000000e+01 2.95674304e-02
8.30000000e+01 2.56165216e-02
8.40000000e+01 2.88936338e-02
8.50000000e+01 3.55726833e-02
8.60000000e+01 3.89653983e-02
8.70000000e+01 5.23901380e-02
8.80000000e+01 4.19331641e-02
8.90000000e+01 3.56435051e-02
9.00000000e+01 2.97525097e-02
9.10000000e+01 5.15653701e-02
9.20000000e+01 6.03449748e-02
9.30000000e+01 3.92026138e-02
9.40000000e+01 4.76186158e-02
9.50000000e+01 4.22581835e-02
9.60000000e+01 3.82419924e-02
9.70000000e+01 4.97212395e-02
9.80000000e+01 5.29804842e-02
9.90000000e+01 5.58123274e-02
1.00000000e+02 4.50213166e-02
1.01000000e+02 6.70842409e-02
1.02000000e+02 4.93344710e-02
1.03000000e+02 7.14761772e-02
1.04000000e+02 5.88964611e-02
1.05000000e+02 4.24218885e-02
1.06000000e+02 4.83938189e-02
1.07000000e+02 4.52427338e-02
1.08000000e+02 3.92534896e-02
1.09000000e+02 6.86326683e-02
1.10000000e+02 6.41126557e-02
1.11000000e+02 5.99825172e-02
1.12000000e+02 4.79028206e-02
1.13000000e+02 7.01339676e-02
1.14000000e+02 4.78848234e-02
1.15000000e+02 8.05061723e-02
1.16000000e+02 8.44435431e-02
1.17000000e+02 6.82616795e-02
1.18000000e+02 5.72450046e-02
1.19000000e+02 7.81024769e-02
1.20000000e+02 7.33801235e-02
1.21000000e+02 6.87516786e-02
1.22000000e+02 7.53635222e-02
1.23000000e+02 7.24111160e-02
1.24000000e+02 9.52619731e-02
1.25000000e+02 6.11066118e-02
1.26000000e+02 7.23444745e-02
1.27000000e+02 5.41460603e-02
1.28000000e+02 9.81249865e-02
1.29000000e+02 9.31868568e-02
1.30000000e+02 8.08877673e-02
1.31000000e+02 8.14844533e-02
1.32000000e+02 7.86861794e-02
1.33000000e+02 1.02977991e-01
1.34000000e+02 6.93228203e-02
1.35000000e+02 8.11010352e-02
1.36000000e+02 1.22904229e-01
1.37000000e+02 1.07400439e-01
1.38000000e+02 9.58503918e-02
1.39000000e+02 6.38392821e-02
1.40000000e+02 9.72450297e-02
1.41000000e+02 7.81391769e-02
1.42000000e+02 9.35214493e-02
1.43000000e+02 7.76438271e-02
1.44000000e+02 1.10422258e-01
1.45000000e+02 7.90180290e-02
1.46000000e+02 8.74580528e-02
1.47000000e+02 9.05710948e-02
1.48000000e+02 9.37659276e-02
1.49000000e+02 1.20176409e-01
1.50000000e+02 1.08198698e-01
1.51000000e+02 9.85807537e-02
1.52000000e+02 8.65515534e-02
1.53000000e+02 1.20290577e-01
1.54000000e+02 1.27298744e-01
1.55000000e+02 8.78866545e-02
1.56000000e+02 9.06407739e-02
1.57000000e+02 1.18959717e-01
1.58000000e+02 1.07447788e-01
1.59000000e+02 1.29221934e-01
1.60000000e+02 1.00130506e-01
1.61000000e+02 7.78783138e-02
1.62000000e+02 1.19503824e-01
1.63000000e+02 1.04559051e-01
1.64000000e+02 7.70807527e-02
1.65000000e+02 7.94891226e-02
1.66000000e+02 8.60172362e-02
1.67000000e+02 1.02082426e-01
1.68000000e+02 1.28782677e-01
1.69000000e+02 1.11527280e-01
1.70000000e+02 9.92092491e-02
1.71000000e+02 1.12544993e-01
1.72000000e+02 1.25994005e-01
1.73000000e+02 1.31763677e-01
1.74000000e+02 1.70300015e-01
1.75000000e+02 1.29725960e-01
1.76000000e+02 9.99377344e-02
1.77000000e+02 8.17102747e-02
1.78000000e+02 8.77338141e-02
1.79000000e+02 1.28956445e-01
1.80000000e+02 1.27038425e-01
1.81000000e+02 1.23787246e-01
1.82000000e+02 9.43427146e-02
1.83000000e+02 8.92291832e-02
1.84000000e+02 1.06310844e-01
1.85000000e+02 1.00330827e-01
1.86000000e+02 1.08138618e-01
1.87000000e+02 9.51862314e-02
1.88000000e+02 1.11565348e-01
1.89000000e+02 1.25015306e-01
1.90000000e+02 1.28149098e-01
1.91000000e+02 1.23061107e-01
1.92000000e+02 1.16707940e-01
1.93000000e+02 9.52011861e-02
1.94000000e+02 9.70477364e-02
1.95000000e+02 1.23844874e-01
1.96000000e+02 1.21832359e-01
1.97000000e+02 9.62692049e-02
1.98000000e+02 8.66788487e-02
1.99000000e+02 6.77111850e-02
2.00000000e+02 7.98328255e-02
2.01000000e+02 1.12242608e-01
2.02000000e+02 1.28828686e-01
2.03000000e+02 1.58718655e-01
2.04000000e+02 1.74626877e-01
2.05000000e+02 1.67467167e-01
2.06000000e+02 1.87311642e-01
2.07000000e+02 1.84823950e-01
2.08000000e+02 2.18349876e-01
2.09000000e+02 2.95312217e-01
2.10000000e+02 2.69393487e-01
2.11000000e+02 2.12872535e-01
2.12000000e+02 1.76125019e-01
2.13000000e+02 1.74081633e-01
2.14000000e+02 2.38238810e-01
2.15000000e+02 2.29939585e-01
2.16000000e+02 3.13649678e-01
2.17000000e+02 3.21023208e-01
2.18000000e+02 2.87622429e-01
2.19000000e+02 2.99441390e-01
2.20000000e+02 2.35426057e-01
2.21000000e+02 2.46261945e-01
2.22000000e+02 2.13317875e-01
2.23000000e+02 2.63508718e-01
2.24000000e+02 2.72373778e-01
2.25000000e+02 2.88747506e-01
2.26000000e+02 3.13105617e-01
2.27000000e+02 2.94607028e-01
2.28000000e+02 2.99503634e-01
2.29000000e+02 3.25286902e-01
2.30000000e+02 3.16782972e-01
2.31000000e+02 3.09787437e-01
2.32000000e+02 3.10692553e-01
2.33000000e+02 3.13499307e-01
2.34000000e+02 3.29770126e-01
2.35000000e+02 3.45409473e-01
2.36000000e+02 3.27318252e-01
2.37000000e+02 2.79809632e-01
2.38000000e+02 3.38631496e-01
2.39000000e+02 3.25917483e-01
2.40000000e+02 2.96260376e-01
2.41000000e+02 3.28058860e-01
2.42000000e+02 3.23197050e-01
2.43000000e+02 3.06012964e-01
2.44000000e+02 2.58219509e-01
2.45000000e+02 2.46844577e-01
2.46000000e+02 2.27070139e-01
2.47000000e+02 2.20840534e-01
2.48000000e+02 2.37399832e-01
2.49000000e+02 3.40233812e-01
2.50000000e+02 3.76446186e-01
2.51000000e+02 3.15502504e-01
2.52000000e+02 3.02035741e-01
2.53000000e+02 2.69621537e-01
2.54000000e+02 2.88224148e-01
2.55000000e+02 2.14481204e-01
2.56000000e+02 3.00413804e-01
2.57000000e+02 3.86769532e-01
2.58000000e+02 3.27804698e-01
2.59000000e+02 4.39941285e-01
2.60000000e+02 3.89265943e-01
2.61000000e+02 3.50394286e-01
2.62000000e+02 2.84192096e-01
2.63000000e+02 3.46034968e-01
2.64000000e+02 3.47590227e-01
2.65000000e+02 3.38482938e-01
2.66000000e+02 3.16138588e-01
2.67000000e+02 2.65386124e-01
2.68000000e+02 2.95143729e-01
2.69000000e+02 3.51655609e-01
2.70000000e+02 2.85507973e-01
2.71000000e+02 2.88672545e-01
2.72000000e+02 3.09576867e-01
2.73000000e+02 3.13963687e-01
2.74000000e+02 3.37893192e-01
2.75000000e+02 3.01158946e-01
2.76000000e+02 2.99975394e-01
2.77000000e+02 2.99693995e-01
2.78000000e+02 3.24748243e-01
2.79000000e+02 3.12921114e-01
2.80000000e+02 2.90548346e-01
2.81000000e+02 3.00424940e-01
2.82000000e+02 3.08628261e-01
2.83000000e+02 2.49348354e-01
2.84000000e+02 2.80509187e-01
2.85000000e+02 2.74595120e-01
2.86000000e+02 2.69632535e-01
2.87000000e+02 3.24593755e-01
2.88000000e+02 3.05418568e-01
2.89000000e+02 3.12724663e-01
2.90000000e+02 2.92624552e-01
2.91000000e+02 2.78327612e-01
2.92000000e+02 3.26341557e-01
2.93000000e+02 4.08295492e-01
2.94000000e+02 3.19896607e-01
2.95000000e+02 3.31937483e-01
2.96000000e+02 3.34239704e-01
2.97000000e+02 3.58390967e-01
2.98000000e+02 3.23085050e-01
2.99000000e+02 3.24348330e-01
3.00000000e+02 3.00555979e-01
3.01000000e+02 3.18219476e-01
3.02000000e+02 3.31533076e-01
3.03000000e+02 3.85804032e-01
3.04000000e+02 4.25392322e-01
3.05000000e+02 3.97240028e-01
3.06000000e+02 3.68409350e-01
3.07000000e+02 3.04036222e-01
3.08000000e+02 3.11045899e-01
3.09000000e+02 3.08102767e-01
3.10000000e+02 3.28503905e-01
3.11000000e+02 3.74944213e-01
3.12000000e+02 4.87088252e-01
3.13000000e+02 3.87786834e-01
3.14000000e+02 3.71677711e-01
3.15000000e+02 3.17328774e-01
3.16000000e+02 3.10157778e-01
3.17000000e+02 2.95979040e-01
3.18000000e+02 2.74387709e-01
3.19000000e+02 3.52455148e-01
3.20000000e+02 3.39749736e-01
3.21000000e+02 3.56282748e-01
3.22000000e+02 3.57694568e-01
3.23000000e+02 3.24586375e-01
3.24000000e+02 4.07433402e-01
3.25000000e+02 3.52196327e-01
3.26000000e+02 3.97899782e-01
3.27000000e+02 3.10211611e-01
3.28000000e+02 2.56113998e-01
3.29000000e+02 2.90881105e-01
3.30000000e+02 3.23467492e-01
3.31000000e+02 3.34171629e-01
3.32000000e+02 3.60843880e-01
3.33000000e+02 3.34119371e-01
3.34000000e+02 2.50084089e-01
3.35000000e+02 2.22721093e-01
3.36000000e+02 3.12059436e-01
3.37000000e+02 3.61374851e-01
3.38000000e+02 3.07215880e-01
3.39000000e+02 3.07141068e-01
3.40000000e+02 3.07933380e-01
3.41000000e+02 2.66063871e-01
3.42000000e+02 3.35288529e-01
3.43000000e+02 3.59150840e-01
3.44000000e+02 3.48751382e-01
3.45000000e+02 2.80469749e-01
3.46000000e+02 3.16687714e-01
3.47000000e+02 2.92141347e-01
3.48000000e+02 4.00532610e-01
3.49000000e+02 4.14957747e-01
3.50000000e+02 3.81794433e-01
3.51000000e+02 3.46710314e-01
3.52000000e+02 3.33905393e-01
3.53000000e+02 3.74082153e-01
3.54000000e+02 3.69352148e-01
3.55000000e+02 4.01839639e-01
3.56000000e+02 3.77735180e-01
3.57000000e+02 4.14617497e-01
3.58000000e+02 3.81904350e-01
3.59000000e+02 3.12061411e-01
3.60000000e+02 3.94545108e-01
3.61000000e+02 3.98071484e-01
3.62000000e+02 3.30743313e-01
3.63000000e+02 4.05476012e-01
3.64000000e+02 4.33597923e-01
3.65000000e+02 4.08325189e-01
3.66000000e+02 3.27395329e-01
3.67000000e+02 3.71884972e-01
3.68000000e+02 3.54001960e-01
3.69000000e+02 3.55783706e-01
3.70000000e+02 3.72019224e-01
3.71000000e+02 4.33973487e-01
3.72000000e+02 4.26497423e-01
3.73000000e+02 3.80683430e-01
3.74000000e+02 3.38997067e-01
3.75000000e+02 3.07710563e-01
3.76000000e+02 3.48516598e-01
3.77000000e+02 3.12782901e-01
3.78000000e+02 3.30697307e-01
3.79000000e+02 3.75520598e-01
3.80000000e+02 3.55207186e-01
3.81000000e+02 3.23303392e-01
3.82000000e+02 3.22929427e-01
3.83000000e+02 3.31426565e-01
3.84000000e+02 3.55835362e-01
3.85000000e+02 3.66488147e-01
3.86000000e+02 3.50569903e-01
3.87000000e+02 4.02267671e-01
3.88000000e+02 3.80857007e-01
3.89000000e+02 3.42214232e-01
3.90000000e+02 4.07326824e-01
3.91000000e+02 3.87848422e-01
3.92000000e+02 4.08014204e-01
3.93000000e+02 4.10785588e-01
3.94000000e+02 4.02038545e-01
3.95000000e+02 3.83322486e-01
3.96000000e+02 3.62184798e-01
3.97000000e+02 3.98148376e-01
3.98000000e+02 3.94968716e-01
3.99000000e+02 3.51230547e-01
4.00000000e+02 3.96289894e-01
4.01000000e+02 4.75101913e-01
4.02000000e+02 5.28567044e-01
4.03000000e+02 6.08895186e-01
4.04000000e+02 6.93573407e-01
4.05000000e+02 7.68603686e-01
4.06000000e+02 8.42447904e-01
4.07000000e+02 8.98314433e-01
4.08000000e+02 8.52609565e-01
4.09000000e+02 9.00226127e-01
4.10000000e+02 9.13357812e-01
4.11000000e+02 8.61148302e-01
4.12000000e+02 8.65452989e-01
4.13000000e+02 8.73967477e-01
4.14000000e+02 8.57416889e-01
4.15000000e+02 9.32010126e-01
4.16000000e+02 1.09730612e+00
4.17000000e+02 1.17166847e+00
4.18000000e+02 1.23567846e+00
4.19000000e+02 1.28146415e+00
4.20000000e+02 1.26287293e+00
4.21000000e+02 1.28194988e+00
4.22000000e+02 1.30142262e+00
4.23000000e+02 1.21866021e+00
4.24000000e+02 1.24227608e+00
4.25000000e+02 1.28238885e+00
4.26000000e+02 1.29756500e+00
4.27000000e+02 1.29717370e+00
4.28000000e+02 1.33475673e+00
4.29000000e+02 1.32651657e+00
4.30000000e+02 1.31395188e+00
4.31000000e+02 1.31542983e+00
4.32000000e+02 1.31293444e+00
4.33000000e+02 1.35211765e+00
4.34000000e+02 1.34525917e+00
4.35000000e+02 1.36303851e+00
4.36000000e+02 1.49042712e+00
4.37000000e+02 1.49123393e+00
4.38000000e+02 1.60565244e+00
4.39000000e+02 1.59255014e+00
4.40000000e+02 1.46689476e+00
4.41000000e+02 1.47402457e+00
4.42000000e+02 1.47694691e+00
4.43000000e+02 1.52342085e+00
4.44000000e+02 1.60156761e+00
4.45000000e+02 1.56133453e+00
4.46000000e+02 1.49934155e+00
4.47000000e+02 1.49973998e+00
4.48000000e+02 1.52607901e+00
4.49000000e+02 1.47078483e+00
4.50000000e+02 1.51946780e+00
4.51000000e+02 1.53942933e+00
4.52000000e+02 1.54467193e+00
4.53000000e+02 1.51950548e+00
4.54000000e+02 1.49498935e+00
4.55000000e+02 1.53896420e+00
4.56000000e+02 1.62731432e+00
4.57000000e+02 1.61744822e+00
4.58000000e+02 1.66516604e+00
4.59000000e+02 1.60733949e+00
4.60000000e+02 1.60504951e+00
4.61000000e+02 1.57479744e+00
4.62000000e+02 1.62919276e+00
4.63000000e+02 1.63920579e+00
4.64000000e+02 1.72069165e+00
4.65000000e+02 1.68614150e+00
4.66000000e+02 1.67174570e+00
4.67000000e+02 1.67367503e+00
4.68000000e+02 1.60651079e+00
4.69000000e+02 1.58894936e+00
4.70000000e+02 1.61818710e+00
4.71000000e+02 1.61883917e+00
4.72000000e+02 1.67283008e+00
4.73000000e+02 1.62721816e+00
4.74000000e+02 1.60039528e+00
4.75000000e+02 1.67966624e+00
4.76000000e+02 1.67057779e+00
4.77000000e+02 1.68305583e+00
4.78000000e+02 1.65509959e+00
4.79000000e+02 1.71629686e+00
4.80000000e+02 1.69380417e+00
4.81000000e+02 1.72199327e+00
4.82000000e+02 1.62691525e+00
4.83000000e+02 1.60181806e+00
4.84000000e+02 1.69017852e+00
4.85000000e+02 1.75372129e+00
4.86000000e+02 1.67967369e+00
4.87000000e+02 1.69143833e+00
4.88000000e+02 1.74210828e+00
4.89000000e+02 1.74736108e+00
4.90000000e+02 1.76689057e+00
4.91000000e+02 1.71479704e+00
4.92000000e+02 1.69045587e+00
4.93000000e+02 1.70814221e+00
4.94000000e+02 1.73951664e+00
4.95000000e+02 1.71993764e+00
4.96000000e+02 1.60297774e+00
4.97000000e+02 1.53093981e+00
4.98000000e+02 1.53819474e+00
4.99000000e+02 1.57090842e+00
5.00000000e+02 1.68496838e+00
5.01000000e+02 1.60111102e+00
5.02000000e+02 1.67362746e+00
5.03000000e+02 1.62137003e+00
5.04000000e+02 1.64099197e+00
5.05000000e+02 1.59792156e+00
5.06000000e+02 1.58834392e+00
5.07000000e+02 1.58841513e+00
5.08000000e+02 1.63566476e+00
5.09000000e+02 1.64826458e+00
5.10000000e+02 1.69909841e+00
5.11000000e+02 1.67591996e+00
5.12000000e+02 1.73972887e+00
5.13000000e+02 1.67082308e+00
5.14000000e+02 1.59029894e+00
5.15000000e+02 1.59013535e+00
5.16000000e+02 1.52630192e+00
5.17000000e+02 1.60196857e+00
5.18000000e+02 1.74424388e+00
5.19000000e+02 1.71898244e+00
5.20000000e+02 1.60194427e+00
5.21000000e+02 1.58185307e+00
5.22000000e+02 1.61132938e+00
5.23000000e+02 1.63181577e+00
5.24000000e+02 1.77961000e+00
5.25000000e+02 1.68499232e+00
5.26000000e+02 1.72809402e+00
5.27000000e+02 1.66624369e+00
5.28000000e+02 1.63645898e+00
5.29000000e+02 1.60711008e+00
5.30000000e+02 1.62673307e+00
5.31000000e+02 1.64338777e+00
5.32000000e+02 1.69203336e+00
5.33000000e+02 1.69802071e+00
5.34000000e+02 1.59023818e+00
5.35000000e+02 1.58394134e+00
5.36000000e+02 1.63105239e+00
5.37000000e+02 1.59629600e+00
5.38000000e+02 1.64380440e+00
5.39000000e+02 1.70067469e+00
5.40000000e+02 1.65066832e+00
5.41000000e+02 1.72392963e+00
5.42000000e+02 1.66708963e+00
5.43000000e+02 1.66697573e+00
5.44000000e+02 1.68126671e+00
5.45000000e+02 1.70348082e+00
5.46000000e+02 1.70857543e+00
5.47000000e+02 1.77914721e+00
5.48000000e+02 1.75835619e+00
5.49000000e+02 1.72824793e+00
5.50000000e+02 1.70354885e+00
5.51000000e+02 1.66757758e+00
5.52000000e+02 1.66802868e+00
5.53000000e+02 1.60621631e+00
5.54000000e+02 1.56325736e+00
5.55000000e+02 1.54962417e+00
5.56000000e+02 1.48076305e+00
5.57000000e+02 1.47456763e+00
5.58000000e+02 1.57395396e+00
5.59000000e+02 1.61270394e+00
5.60000000e+02 1.52367176e+00
5.61000000e+02 1.58607877e+00
5.62000000e+02 1.68961324e+00
5.63000000e+02 1.66853221e+00
5.64000000e+02 1.63429869e+00
5.65000000e+02 1.58868793e+00
5.66000000e+02 1.59872086e+00
5.67000000e+02 1.57887915e+00
5.68000000e+02 1.62685110e+00
5.69000000e+02 1.77656419e+00
5.70000000e+02 1.72328456e+00
5.71000000e+02 1.66307183e+00
5.72000000e+02 1.64234093e+00
5.73000000e+02 1.64704559e+00
5.74000000e+02 1.68947682e+00
5.75000000e+02 1.57141804e+00
5.76000000e+02 1.48634263e+00
5.77000000e+02 1.61845708e+00
5.78000000e+02 1.73869091e+00
5.79000000e+02 1.72412433e+00
5.80000000e+02 1.67011814e+00
5.81000000e+02 1.61835031e+00
5.82000000e+02 1.64213532e+00
5.83000000e+02 1.60678642e+00
5.84000000e+02 1.61805010e+00
5.85000000e+02 1.65493195e+00
5.86000000e+02 1.72055230e+00
5.87000000e+02 1.64522220e+00
5.88000000e+02 1.68169038e+00
5.89000000e+02 1.67739875e+00
5.90000000e+02 1.70635404e+00
5.91000000e+02 1.80155718e+00
5.92000000e+02 1.78023813e+00
5.93000000e+02 1.76278990e+00
5.94000000e+02 1.81847576e+00
5.95000000e+02 1.80416504e+00
5.96000000e+02 1.77100150e+00
5.97000000e+02 1.80100855e+00
5.98000000e+02 1.79647011e+00
5.99000000e+02 1.82546790e+00
6.00000000e+02 1.85194935e+00
6.01000000e+02 1.77439881e+00
6.02000000e+02 1.82754153e+00
6.03000000e+02 1.96222130e+00
6.04000000e+02 2.11853571e+00
6.05000000e+02 2.22202588e+00
6.06000000e+02 2.26485969e+00
6.07000000e+02 2.30392654e+00
6.08000000e+02 2.37444205e+00
6.09000000e+02 2.40316494e+00
6.10000000e+02 2.36617266e+00
6.11000000e+02 2.40772402e+00
6.12000000e+02 2.44866112e+00
6.13000000e+02 2.51521287e+00
6.14000000e+02 2.55826392e+00
6.15000000e+02 2.58854468e+00
6.16000000e+02 2.65414098e+00
6.17000000e+02 2.72002365e+00
6.18000000e+02 2.75441928e+00
6.19000000e+02 2.79334921e+00
6.20000000e+02 2.79693516e+00
6.21000000e+02 2.74858443e+00
6.22000000e+02 2.71697995e+00
6.23000000e+02 2.72257195e+00
6.24000000e+02 2.76878209e+00
6.25000000e+02 2.80280699e+00
6.26000000e+02 2.86160032e+00
6.27000000e+02 2.90715462e+00
6.28000000e+02 2.95498202e+00
6.29000000e+02 2.99341911e+00
6.30000000e+02 2.91511544e+00
6.31000000e+02 2.91424324e+00
6.32000000e+02 2.94811066e+00
6.33000000e+02 2.97455468e+00
6.34000000e+02 2.96550542e+00
6.35000000e+02 2.92334874e+00
6.36000000e+02 2.90791522e+00
6.37000000e+02 2.99336259e+00
6.38000000e+02 3.01005470e+00
6.39000000e+02 2.98849796e+00
6.40000000e+02 3.02470552e+00
6.41000000e+02 3.02772352e+00
6.42000000e+02 3.00301493e+00
6.43000000e+02 3.00034556e+00
6.44000000e+02 3.04822598e+00
6.45000000e+02 3.04960587e+00
6.46000000e+02 3.04797925e+00
6.47000000e+02 3.01074378e+00
6.48000000e+02 2.98029965e+00
6.49000000e+02 2.99381856e+00
6.50000000e+02 3.01517567e+00
6.51000000e+02 2.99858188e+00
6.52000000e+02 3.02506774e+00
6.53000000e+02 3.06847496e+00
6.54000000e+02 3.01589637e+00
6.55000000e+02 2.96171613e+00
6.56000000e+02 3.01252326e+00
6.57000000e+02 3.07555897e+00
6.58000000e+02 3.06722959e+00
6.59000000e+02 3.07229389e+00
6.60000000e+02 3.08594935e+00
6.61000000e+02 3.08064447e+00
6.62000000e+02 3.07106517e+00
6.63000000e+02 3.06769759e+00
6.64000000e+02 3.12917474e+00
6.65000000e+02 3.16801614e+00
6.66000000e+02 3.13336714e+00
6.67000000e+02 3.16672067e+00
6.68000000e+02 3.22646359e+00
6.69000000e+02 3.24662658e+00
6.70000000e+02 3.21732769e+00
6.71000000e+02 3.21825072e+00
6.72000000e+02 3.22567673e+00
6.73000000e+02 3.27778648e+00
6.74000000e+02 3.22937539e+00
6.75000000e+02 3.18512578e+00
6.76000000e+02 3.22810823e+00
6.77000000e+02 3.23303390e+00
6.78000000e+02 3.17006765e+00
6.79000000e+02 3.18799743e+00
6.80000000e+02 3.31559198e+00
6.81000000e+02 3.35278315e+00
6.82000000e+02 3.33224776e+00
6.83000000e+02 3.36149515e+00
6.84000000e+02 3.32043513e+00
6.85000000e+02 3.31587542e+00
6.86000000e+02 3.32671208e+00
6.87000000e+02 3.35970338e+00
6.88000000e+02 3.36088679e+00
6.89000000e+02 3.40386471e+00
6.90000000e+02 3.35546652e+00
6.91000000e+02 3.36250072e+00
6.92000000e+02 3.38934519e+00
6.93000000e+02 3.35215863e+00
6.94000000e+02 3.35561134e+00
6.95000000e+02 3.40029915e+00
6.96000000e+02 3.44482715e+00
6.97000000e+02 3.46370178e+00
6.98000000e+02 3.46498663e+00
6.99000000e+02 3.38345250e+00
7.00000000e+02 3.38607182e+00
7.01000000e+02 3.40089223e+00
7.02000000e+02 3.40218963e+00
7.03000000e+02 3.40226317e+00
7.04000000e+02 3.43343115e+00
7.05000000e+02 3.47227193e+00
7.06000000e+02 3.43833789e+00
7.07000000e+02 3.49162644e+00
7.08000000e+02 3.50809291e+00
7.09000000e+02 3.51113422e+00
7.10000000e+02 3.52571875e+00
7.11000000e+02 3.48615466e+00
7.12000000e+02 3.52067556e+00
7.13000000e+02 3.52521976e+00
7.14000000e+02 3.50018017e+00
7.15000000e+02 3.55202654e+00
7.16000000e+02 3.52154074e+00
7.17000000e+02 3.49189405e+00
7.18000000e+02 3.47957440e+00
7.19000000e+02 3.43739237e+00
7.20000000e+02 3.44528002e+00
7.21000000e+02 3.45822192e+00
7.22000000e+02 3.47300697e+00
7.23000000e+02 3.49339258e+00
7.24000000e+02 3.54927602e+00
7.25000000e+02 3.57653889e+00
7.26000000e+02 3.50685875e+00
7.27000000e+02 3.51498103e+00
7.28000000e+02 3.53166360e+00
7.29000000e+02 3.54732214e+00
7.30000000e+02 3.57961427e+00
7.31000000e+02 3.59826201e+00
7.32000000e+02 3.59876705e+00
7.33000000e+02 3.59455066e+00
7.34000000e+02 3.59731181e+00
7.35000000e+02 3.62046890e+00
7.36000000e+02 3.62112019e+00
7.37000000e+02 3.62450879e+00
7.38000000e+02 3.63127304e+00
7.39000000e+02 3.68627547e+00
7.40000000e+02 3.70929577e+00
7.41000000e+02 3.71808270e+00
7.42000000e+02 3.64763404e+00
7.43000000e+02 3.64764374e+00
7.44000000e+02 3.65842732e+00
7.45000000e+02 3.69004594e+00
7.46000000e+02 3.68514056e+00
7.47000000e+02 3.67342367e+00
7.48000000e+02 3.68065912e+00
7.49000000e+02 3.74973207e+00
7.50000000e+02 3.71298104e+00
7.51000000e+02 3.64604124e+00
7.52000000e+02 3.68252979e+00
7.53000000e+02 3.76319577e+00
7.54000000e+02 3.70689398e+00
7.55000000e+02 3.65733685e+00
7.56000000e+02 3.66643994e+00
7.57000000e+02 3.68631018e+00
7.58000000e+02 3.69693679e+00
7.59000000e+02 3.67069736e+00
7.60000000e+02 3.66692131e+00
7.61000000e+02 3.70632133e+00
7.62000000e+02 3.70318689e+00
7.63000000e+02 3.72750925e+00
7.64000000e+02 3.76051262e+00
7.65000000e+02 3.76190334e+00
7.66000000e+02 3.73491896e+00
7.67000000e+02 3.69589868e+00
7.68000000e+02 3.69965193e+00
7.69000000e+02 3.73936188e+00
7.70000000e+02 3.72935795e+00
7.71000000e+02 3.72960578e+00
7.72000000e+02 3.75127197e+00
7.73000000e+02 3.81806693e+00
7.74000000e+02 3.80692582e+00
7.75000000e+02 3.74960827e+00
7.76000000e+02 3.78953213e+00
7.77000000e+02 3.77901662e+00
7.78000000e+02 3.74021486e+00
7.79000000e+02 3.77597085e+00
7.80000000e+02 3.74993626e+00
7.81000000e+02 3.77627508e+00
7.82000000e+02 3.80825193e+00
7.83000000e+02 3.80815986e+00
7.84000000e+02 3.79430979e+00
7.85000000e+02 3.81738267e+00
7.86000000e+02 3.82710499e+00
7.87000000e+02 3.82328293e+00
7.88000000e+02 3.81364627e+00
7.89000000e+02 3.77887952e+00
7.90000000e+02 3.80021256e+00
7.91000000e+02 3.83465082e+00
7.92000000e+02 3.84714041e+00
7.93000000e+02 3.84854967e+00
7.94000000e+02 3.83490988e+00
7.95000000e+02 3.81426001e+00
7.96000000e+02 3.83189345e+00
7.97000000e+02 3.87192640e+00
7.98000000e+02 3.86655632e+00
7.99000000e+02 3.83178795e+00
8.00000000e+02 3.87412748e+00
8.01000000e+02 3.86714590e+00
8.02000000e+02 3.90620157e+00
8.03000000e+02 3.98565877e+00
8.04000000e+02 4.04120804e+00
8.05000000e+02 4.06742093e+00
8.06000000e+02 4.07943593e+00
8.07000000e+02 4.07209282e+00
8.08000000e+02 4.06772417e+00
8.09000000e+02 4.07895945e+00
8.10000000e+02 4.12197178e+00
8.11000000e+02 4.16385976e+00
8.12000000e+02 4.16973727e+00
8.13000000e+02 4.17666571e+00
8.14000000e+02 4.17846144e+00
8.15000000e+02 4.17306689e+00
8.16000000e+02 4.19320632e+00
8.17000000e+02 4.22744083e+00
8.18000000e+02 4.23270951e+00
8.19000000e+02 4.24529125e+00
8.20000000e+02 4.25058380e+00
8.21000000e+02 4.26011571e+00
8.22000000e+02 4.27376846e+00
8.23000000e+02 4.28185451e+00
8.24000000e+02 4.28390383e+00
8.25000000e+02 4.28111566e+00
8.26000000e+02 4.28066217e+00
8.27000000e+02 4.29056539e+00
8.28000000e+02 4.31049144e+00
8.29000000e+02 4.32305054e+00
8.30000000e+02 4.32630261e+00
8.31000000e+02 4.33419322e+00
8.32000000e+02 4.34674095e+00
8.33000000e+02 4.35805557e+00
8.34000000e+02 4.35655273e+00
8.35000000e+02 4.34005000e+00
8.36000000e+02 4.33396666e+00
8.37000000e+02 4.34363805e+00
8.38000000e+02 4.36007455e+00
8.39000000e+02 4.37505499e+00
8.40000000e+02 4.38036680e+00
8.41000000e+02 4.38407184e+00
8.42000000e+02 4.38595052e+00
8.43000000e+02 4.38450441e+00
8.44000000e+02 4.39340751e+00
8.45000000e+02 4.38843188e+00
8.46000000e+02 4.38342477e+00
8.47000000e+02 4.38639884e+00
8.48000000e+02 4.39579970e+00
8.49000000e+02 4.39747290e+00
8.50000000e+02 4.39674332e+00
8.51000000e+02 4.39212175e+00
8.52000000e+02 4.38911773e+00
8.53000000e+02 4.38747735e+00
8.54000000e+02 4.40650087e+00
8.55000000e+02 4.40244104e+00
8.56000000e+02 4.39571564e+00
8.57000000e+02 4.40444646e+00
8.58000000e+02 4.41280213e+00
8.59000000e+02 4.41989785e+00
8.60000000e+02 4.41780822e+00
8.61000000e+02 4.41794829e+00
8.62000000e+02 4.42693689e+00
8.63000000e+02 4.43278478e+00
8.64000000e+02 4.42868948e+00
8.65000000e+02 4.41960172e+00
8.66000000e+02 4.42068472e+00
8.67000000e+02 4.43026340e+00
8.68000000e+02 4.44125538e+00
8.69000000e+02 4.45118072e+00
8.70000000e+02 4.45743488e+00
8.71000000e+02 4.45791253e+00
8.72000000e+02 4.46900578e+00
8.73000000e+02 4.47626999e+00
8.74000000e+02 4.48234094e+00
8.75000000e+02 4.48712869e+00
8.76000000e+02 4.49240425e+00
8.77000000e+02 4.49105278e+00
8.78000000e+02 4.50371581e+00
8.79000000e+02 4.50742156e+00
8.80000000e+02 4.51050794e+00
8.81000000e+02 4.52556239e+00
8.82000000e+02 4.52632587e+00
8.83000000e+02 4.51961026e+00
8.84000000e+02 4.52528223e+00
8.85000000e+02 4.51573829e+00
8.86000000e+02 4.51524636e+00
8.87000000e+02 4.52202231e+00
8.88000000e+02 4.52829504e+00
8.89000000e+02 4.54028101e+00
8.90000000e+02 4.55366146e+00
8.91000000e+02 4.54818128e+00
8.92000000e+02 4.55292005e+00
8.93000000e+02 4.56751498e+00
8.94000000e+02 4.57933801e+00
8.95000000e+02 4.57775142e+00
8.96000000e+02 4.58237848e+00
8.97000000e+02 4.59088266e+00
8.98000000e+02 4.59701759e+00
8.99000000e+02 4.60282420e+00
9.00000000e+02 4.59364835e+00
9.01000000e+02 4.58279112e+00
9.02000000e+02 4.59206522e+00
9.03000000e+02 4.58108822e+00
9.04000000e+02 4.58170167e+00
9.05000000e+02 4.59005663e+00
9.06000000e+02 4.58849186e+00
9.07000000e+02 4.58345783e+00
9.08000000e+02 4.59535754e+00
9.09000000e+02 4.60972646e+00
9.10000000e+02 4.60744538e+00
9.11000000e+02 4.61002436e+00
9.12000000e+02 4.61073697e+00
9.13000000e+02 4.62413243e+00
9.14000000e+02 4.63953546e+00
9.15000000e+02 4.62164672e+00
9.16000000e+02 4.61022366e+00
9.17000000e+02 4.61708560e+00
9.18000000e+02 4.61824093e+00
9.19000000e+02 4.62119331e+00
9.20000000e+02 4.63227030e+00
9.21000000e+02 4.63692669e+00
9.22000000e+02 4.62871529e+00
9.23000000e+02 4.62454922e+00
9.24000000e+02 4.62310399e+00
9.25000000e+02 4.61087479e+00
9.26000000e+02 4.61941362e+00
9.27000000e+02 4.62283948e+00
9.28000000e+02 4.63073465e+00
9.29000000e+02 4.65107300e+00
9.30000000e+02 4.64085353e+00
9.31000000e+02 4.62272168e+00
9.32000000e+02 4.63645448e+00
9.33000000e+02 4.65112412e+00
9.34000000e+02 4.65815045e+00
9.35000000e+02 4.65894808e+00
9.36000000e+02 4.64420880e+00
9.37000000e+02 4.64367862e+00
9.38000000e+02 4.65760772e+00
9.39000000e+02 4.66876532e+00
9.40000000e+02 4.66650739e+00
9.41000000e+02 4.66896056e+00
9.42000000e+02 4.66889508e+00
9.43000000e+02 4.66515153e+00
9.44000000e+02 4.68110378e+00
9.45000000e+02 4.67989757e+00
9.46000000e+02 4.66389736e+00
9.47000000e+02 4.66500100e+00
9.48000000e+02 4.67399943e+00
9.49000000e+02 4.68281070e+00
9.50000000e+02 4.68864244e+00
9.51000000e+02 4.68695783e+00
9.52000000e+02 4.67759977e+00
9.53000000e+02 4.69714871e+00
9.54000000e+02 4.71141641e+00
9.55000000e+02 4.69512986e+00
9.56000000e+02 4.69644245e+00
9.57000000e+02 4.68489701e+00
9.58000000e+02 4.68753277e+00
9.59000000e+02 4.70291241e+00
9.60000000e+02 4.69701927e+00
9.61000000e+02 4.69057509e+00
9.62000000e+02 4.71019193e+00
9.63000000e+02 4.71423045e+00
9.64000000e+02 4.69687127e+00
9.65000000e+02 4.69522532e+00
9.66000000e+02 4.69752469e+00
9.67000000e+02 4.69907944e+00
9.68000000e+02 4.71932057e+00
9.69000000e+02 4.73074681e+00
9.70000000e+02 4.73029495e+00
9.71000000e+02 4.72608779e+00
9.72000000e+02 4.71289513e+00
9.73000000e+02 4.70031003e+00
9.74000000e+02 4.71411117e+00
9.75000000e+02 4.71212300e+00
9.76000000e+02 4.69854658e+00
9.77000000e+02 4.70639661e+00
9.78000000e+02 4.70917429e+00
9.79000000e+02 4.70274272e+00
9.80000000e+02 4.70924362e+00
9.81000000e+02 4.70495298e+00
9.82000000e+02 4.69496429e+00
9.83000000e+02 4.69689460e+00
9.84000000e+02 4.69899991e+00
9.85000000e+02 4.68944484e+00
9.86000000e+02 4.68465835e+00
9.87000000e+02 4.67038174e+00
9.88000000e+02 4.67129986e+00
9.89000000e+02 4.67942653e+00
9.90000000e+02 4.67804003e+00
9.91000000e+02 4.66571550e+00
9.92000000e+02 4.67219445e+00
9.93000000e+02 4.67070475e+00
9.94000000e+02 4.66393479e+00
9.95000000e+02 4.65049516e+00
9.96000000e+02 4.64803379e+00
9.97000000e+02 4.64061278e+00
9.98000000e+02 4.65560393e+00
9.99000000e+02 4.66042933e+00
1.00000000e+03 4.65280218e+00
1.00100000e+03 4.70000000e+00
1.00200000e+03 4.70000000e+00
1.00300000e+03 4.70000000e+00
1.00400000e+03 4.70000000e+00
1.00500000e+03 4.70000000e+00
1.00600000e+03 4.70000000e+00
1.00700000e+03 4.70000000e+00
1.00800000e+03 4.70000000e+00
1.00900000e+03 4.70000000e+00
1.01000000e+03 4.70000000e+00
1.01100000e+03 4.70000000e+00
1.01200000e+03 4.70000000e+00
1.01300000e+03 4.70000000e+00
1.01400000e+03 4.70000000e+00
1.01500000e+03 4.70000000e+00
1.01600000e+03 4.70000000e+00
1.01700000e+03 4.70000000e+00
1.01800000e+03 4.70000000e+00
1.01900000e+03 4.70000000e+00
1.02000000e+03 4.70000000e+00
1.02100000e+03 4.70000000e+00
1.02200000e+03 4.70000000e+00
1.02300000e+03 4.70000000e+00
1.02400000e+03 4.70000000e+00
1.02500000e+03 4.70000000e+00
1.02600000e+03 4.70000000e+00
1.02700000e+03 4.70000000e+00
1.02800000e+03 4.70000000e+00
1.02900000e+03 4.70000000e+00
1.03000000e+03 4.70000000e+00
1.03100000e+03 4.70000000e+00
1.03200000e+03 4.70000000e+00
1.03300000e+03 4.70000000e+00
1.03400000e+03 4.70000000e+00
1.03500000e+03 4.70000000e+00
1.03600000e+03 4.70000000e+00
1.03700000e+03 4.70000000e+00
1.03800000e+03 4.70000000e+00
1.03900000e+03 4.70000000e+00
1.04000000e+03 4.70000000e+00
1.04100000e+03 4.70000000e+00
1.04200000e+03 4.70000000e+00
1.04300000e+03 4.70000000e+00
1.04400000e+03 4.70000000e+00
1.04500000e+03 4.70000000e+00
1.04600000e+03 4.70000000e+00
1.04700000e+03 4.70000000e+00
1.04800000e+03 4.70000000e+00
1.04900000e+03 4.70000000e+00
1.05000000e+03 4.70000000e+00
1.05100000e+03 4.70000000e+00
1.05200000e+03 4.70000000e+00
1.05300000e+03 4.70000000e+00
1.05400000e+03 4.70000000e+00
1.05500000e+03 4.70000000e+00
1.05600000e+03 4.70000000e+00
1.05700000e+03 4.70000000e+00
1.05800000e+03 4.70000000e+00
1.05900000e+03 4.70000000e+00
1.06000000e+03 4.70000000e+00
1.06100000e+03 4.70000000e+00
1.06200000e+03 4.70000000e+00
1.06300000e+03 4.70000000e+00
1.06400000e+03 4.70000000e+00
1.06500000e+03 4.70000000e+00
1.06600000e+03 4.70000000e+00
1.06700000e+03 4.70000000e+00
1.06800000e+03 4.70000000e+00
1.06900000e+03 4.70000000e+00
1.07000000e+03 4.70000000e+00
1.07100000e+03 4.70000000e+00
1.07200000e+03 4.70000000e+00
1.07300000e+03 4.70000000e+00
1.07400000e+03 4.70000000e+00
1.07500000e+03 4.70000000e+00
1.07600000e+03 4.70000000e+00
1.07700000e+03 4.70000000e+00
1.07800000e+03 4.70000000e+00
1.07900000e+03 4.70000000e+00
1.08000000e+03 4.70000000e+00
1.08100000e+03 4.70000000e+00
1.08200000e+03 4.70000000e+00
1.08300000e+03 4.70000000e+00
1.08400000e+03 4.70000000e+00
1.08500000e+03 4.70000000e+00
1.08600000e+03 4.70000000e+00
1.08700000e+03 4.70000000e+00
1.08800000e+03 4.70000000e+00
1.08900000e+03 4.70000000e+00
1.09000000e+03 4.70000000e+00
1.09100000e+03 4.70000000e+00
1.09200000e+03 4.70000000e+00
1.09300000e+03 4.70000000e+00
1.09400000e+03 4.70000000e+00
1.09500000e+03 4.70000000e+00
1.09600000e+03 4.70000000e+00
1.09700000e+03 4.70000000e+00
1.09800000e+03 4.70000000e+00
1.09900000e+03 4.70000000e+00
1.10000000e+03 4.70000000e+00
1.10100000e+03 4.70000000e+00
1.10200000e+03 4.70000000e+00
1.10300000e+03 4.70000000e+00
1.10400000e+03 4.70000000e+00
1.10500000e+03 4.70000000e+00
1.10600000e+03 4.70000000e+00
1.10700000e+03 4.70000000e+00
1.10800000e+03 4.70000000e+00
1.10900000e+03 4.70000000e+00
1.11000000e+03 4.70000000e+00
1.11100000e+03 4.70000000e+00
1.11200000e+03 4.70000000e+00
1.11300000e+03 4.70000000e+00
1.11400000e+03 4.70000000e+00
1.11500000e+03 4.70000000e+00
1.11600000e+03 4.70000000e+00
1.11700000e+03 4.70000000e+00
1.11800000e+03 4.70000000e+00
1.11900000e+03 4.70000000e+00
1.12000000e+03 4.70000000e+00
1.12100000e+03 4.70000000e+00
1.12200000e+03 4.70000000e+00
1.12300000e+03 4.70000000e+00
1.12400000e+03 4.70000000e+00
1.12500000e+03 4.70000000e+00
1.12600000e+03 4.70000000e+00
1.12700000e+03 4.70000000e+00
1.12800000e+03 4.70000000e+00
1.12900000e+03 4.70000000e+00
1.13000000e+03 4.70000000e+00
1.13100000e+03 4.70000000e+00
1.13200000e+03 4.70000000e+00
1.13300000e+03 4.70000000e+00
1.13400000e+03 4.70000000e+00
1.13500000e+03 4.70000000e+00
1.13600000e+03 4.70000000e+00
1.13700000e+03 4.70000000e+00
1.13800000e+03 4.70000000e+00
1.13900000e+03 4.70000000e+00
1.14000000e+03 4.70000000e+00
1.14100000e+03 4.70000000e+00
1.14200000e+03 4.70000000e+00
1.14300000e+03 4.70000000e+00
1.14400000e+03 4.70000000e+00
1.14500000e+03 4.70000000e+00
1.14600000e+03 4.70000000e+00
1.14700000e+03 4.70000000e+00
1.14800000e+03 4.70000000e+00
1.14900000e+03 4.70000000e+00
1.15000000e+03 4.70000000e+00
1.15100000e+03 4.70000000e+00
1.15200000e+03 4.70000000e+00
1.15300000e+03 4.70000000e+00
1.15400000e+03 4.70000000e+00
1.15500000e+03 4.70000000e+00
1.15600000e+03 4.70000000e+00
1.15700000e+03 4.70000000e+00
1.15800000e+03 4.70000000e+00
1.15900000e+03 4.70000000e+00
1.16000000e+03 4.70000000e+00
1.16100000e+03 4.70000000e+00
1.16200000e+03 4.70000000e+00
1.16300000e+03 4.70000000e+00
1.16400000e+03 4.70000000e+00
1.16500000e+03 4.70000000e+00
1.16600000e+03 4.70000000e+00
1.16700000e+03 4.70000000e+00
1.16800000e+03 4.70000000e+00
1.16900000e+03 4.70000000e+00
1.17000000e+03 4.70000000e+00
1.17100000e+03 4.70000000e+00
1.17200000e+03 4.70000000e+00
1.17300000e+03 4.70000000e+00
1.17400000e+03 4.70000000e+00
1.17500000e+03 4.70000000e+00
1.17600000e+03 4.70000000e+00
1.17700000e+03 4.70000000e+00
1.17800000e+03 4.70000000e+00
1.17900000e+03 4.70000000e+00
1.18000000e+03 4.70000000e+00
1.18100000e+03 4.70000000e+00
1.18200000e+03 4.70000000e+00
1.18300000e+03 4.70000000e+00
1.18400000e+03 4.70000000e+00
1.18500000e+03 4.70000000e+00
1.18600000e+03 4.70000000e+00
1.18700000e+03 4.70000000e+00
1.18800000e+03 4.70000000e+00
1.18900000e+03 4.70000000e+00
1.19000000e+03 4.70000000e+00
1.19100000e+03 4.70000000e+00
1.19200000e+03 4.70000000e+00
1.19300000e+03 4.70000000e+00
1.19400000e+03 4.70000000e+00
1.19500000e+03 4.70000000e+00
1.19600000e+03 4.70000000e+00
1.19700000e+03 4.70000000e+00
1.19800000e+03 4.70000000e+00
1.19900000e+03 4.70000000e+00
1.20000000e+03 4.70000000e+00
1.20100000e+03 4.70000000e+00
1.20200000e+03 4.70000000e+00
1.20300000e+03 4.70000000e+00
1.20400000e+03 4.70000000e+00
1.20500000e+03 4.70000000e+00
1.20600000e+03 4.70000000e+00
1.20700000e+03 4.70000000e+00
1.20800000e+03 4.70000000e+00
1.20900000e+03 4.70000000e+00
1.21000000e+03 4.70000000e+00
1.21100000e+03 4.70000000e+00
1.21200000e+03 4.70000000e+00
1.21300000e+03 4.70000000e+00
1.21400000e+03 4.70000000e+00
1.21500000e+03 4.70000000e+00
1.21600000e+03 4.70000000e+00
1.21700000e+03 4.70000000e+00
1.21800000e+03 4.70000000e+00
1.21900000e+03 4.70000000e+00
1.22000000e+03 4.70000000e+00
1.22100000e+03 4.70000000e+00
1.22200000e+03 4.70000000e+00
1.22300000e+03 4.70000000e+00
1.22400000e+03 4.70000000e+00
1.22500000e+03 4.70000000e+00
1.22600000e+03 4.70000000e+00
1.22700000e+03 4.70000000e+00
1.22800000e+03 4.70000000e+00
1.22900000e+03 4.70000000e+00
1.23000000e+03 4.70000000e+00
1.23100000e+03 4.70000000e+00
1.23200000e+03 4.70000000e+00
1.23300000e+03 4.70000000e+00
1.23400000e+03 4.70000000e+00
1.23500000e+03 4.70000000e+00
1.23600000e+03 4.70000000e+00
1.23700000e+03 4.70000000e+00
1.23800000e+03 4.70000000e+00
1.23900000e+03 4.70000000e+00
1.24000000e+03 4.70000000e+00
1.24100000e+03 4.70000000e+00
1.24200000e+03 4.70000000e+00
1.24300000e+03 4.70000000e+00
1.24400000e+03 4.70000000e+00
1.24500000e+03 4.70000000e+00
1.24600000e+03 4.70000000e+00
1.24700000e+03 4.70000000e+00
1.24800000e+03 4.70000000e+00
1.24900000e+03 4.70000000e+00
1.25000000e+03 4.70000000e+00
1.25100000e+03 4.70000000e+00
1.25200000e+03 4.70000000e+00
1.25300000e+03 4.70000000e+00
1.25400000e+03 4.70000000e+00
1.25500000e+03 4.70000000e+00
1.25600000e+03 4.70000000e+00
1.25700000e+03 4.70000000e+00
1.25800000e+03 4.70000000e+00
1.25900000e+03 4.70000000e+00
1.26000000e+03 4.70000000e+00
1.26100000e+03 4.70000000e+00
1.26200000e+03 4.70000000e+00
1.26300000e+03 4.70000000e+00
1.26400000e+03 4.70000000e+00
1.26500000e+03 4.70000000e+00
1.26600000e+03 4.70000000e+00
1.26700000e+03 4.70000000e+00
1.26800000e+03 4.70000000e+00
1.26900000e+03 4.70000000e+00
1.27000000e+03 4.70000000e+00
1.27100000e+03 4.70000000e+00
1.27200000e+03 4.70000000e+00
1.27300000e+03 4.70000000e+00
1.27400000e+03 4.70000000e+00
1.27500000e+03 4.70000000e+00
1.27600000e+03 4.70000000e+00
1.27700000e+03 4.70000000e+00
1.27800000e+03 4.70000000e+00
1.27900000e+03 4.70000000e+00
1.28000000e+03 4.70000000e+00
1.28100000e+03 4.70000000e+00
1.28200000e+03 4.70000000e+00
1.28300000e+03 4.70000000e+00
1.28400000e+03 4.70000000e+00
1.28500000e+03 4.70000000e+00
1.28600000e+03 4.70000000e+00
1.28700000e+03 4.70000000e+00
1.28800000e+03 4.70000000e+00
1.28900000e+03 4.70000000e+00
1.29000000e+03 4.70000000e+00
1.29100000e+03 4.70000000e+00
1.29200000e+03 4.70000000e+00
1.29300000e+03 4.70000000e+00
1.29400000e+03 4.70000000e+00
1.29500000e+03 4.70000000e+00
1.29600000e+03 4.70000000e+00
1.29700000e+03 4.70000000e+00
1.29800000e+03 4.70000000e+00
1.29900000e+03 4.70000000e+00
1.30000000e+03 4.70000000e+00
1.30100000e+03 4.70000000e+00
1.30200000e+03 4.70000000e+00
1.30300000e+03 4.70000000e+00
1.30400000e+03 4.70000000e+00
1.30500000e+03 4.70000000e+00
1.30600000e+03 4.70000000e+00
1.30700000e+03 4.70000000e+00
1.30800000e+03 4.70000000e+00
1.30900000e+03 4.70000000e+00
1.31000000e+03 4.70000000e+00
1.31100000e+03 4.70000000e+00
1.31200000e+03 4.70000000e+00
1.31300000e+03 4.70000000e+00
1.31400000e+03 4.70000000e+00
1.31500000e+03 4.70000000e+00
1.31600000e+03 4.70000000e+00
1.31700000e+03 4.70000000e+00
1.31800000e+03 4.70000000e+00
1.31900000e+03 4.70000000e+00
1.32000000e+03 4.70000000e+00
1.32100000e+03 4.70000000e+00
1.32200000e+03 4.70000000e+00
1.32300000e+03 4.70000000e+00
1.32400000e+03 4.70000000e+00
1.32500000e+03 4.70000000e+00
1.32600000e+03 4.70000000e+00
1.32700000e+03 4.70000000e+00
1.32800000e+03 4.70000000e+00
1.32900000e+03 4.70000000e+00
1.33000000e+03 4.70000000e+00
1.33100000e+03 4.70000000e+00
1.33200000e+03 4.70000000e+00
1.33300000e+03 4.70000000e+00
1.33400000e+03 4.70000000e+00
1.33500000e+03 4.70000000e+00
1.33600000e+03 4.70000000e+00
1.33700000e+03 4.70000000e+00
1.33800000e+03 4.70000000e+00
1.33900000e+03 4.70000000e+00
1.34000000e+03 4.70000000e+00
1.34100000e+03 4.70000000e+00
1.34200000e+03 4.70000000e+00
1.34300000e+03 4.70000000e+00
1.34400000e+03 4.70000000e+00
1.34500000e+03 4.70000000e+00
1.34600000e+03 4.70000000e+00
1.34700000e+03 4.70000000e+00
1.34800000e+03 4.70000000e+00
1.34900000e+03 4.70000000e+00
1.35000000e+03 4.70000000e+00
1.35100000e+03 4.70000000e+00
1.35200000e+03 4.70000000e+00
1.35300000e+03 4.70000000e+00
1.35400000e+03 4.70000000e+00
1.35500000e+03 4.70000000e+00
1.35600000e+03 4.70000000e+00
1.35700000e+03 4.70000000e+00
1.35800000e+03 4.70000000e+00
1.35900000e+03 4.70000000e+00
1.36000000e+03 4.70000000e+00
1.36100000e+03 4.70000000e+00
1.36200000e+03 4.70000000e+00
1.36300000e+03 4.70000000e+00
1.36400000e+03 4.70000000e+00
1.36500000e+03 4.70000000e+00
1.36600000e+03 4.70000000e+00
1.36700000e+03 4.70000000e+00
1.36800000e+03 4.70000000e+00
1.36900000e+03 4.70000000e+00
1.37000000e+03 4.70000000e+00
1.37100000e+03 4.70000000e+00
1.37200000e+03 4.70000000e+00
1.37300000e+03 4.70000000e+00
1.37400000e+03 4.70000000e+00
1.37500000e+03 4.70000000e+00
1.37600000e+03 4.70000000e+00
1.37700000e+03 4.70000000e+00
1.37800000e+03 4.70000000e+00
1.37900000e+03 4.70000000e+00
1.38000000e+03 4.70000000e+00
1.38100000e+03 4.70000000e+00
1.38200000e+03 4.70000000e+00
1.38300000e+03 4.70000000e+00
1.38400000e+03 4.70000000e+00
1.38500000e+03 4.70000000e+00
1.38600000e+03 4.70000000e+00
1.38700000e+03 4.70000000e+00
1.38800000e+03 4.70000000e+00
1.38900000e+03 4.70000000e+00
1.39000000e+03 4.70000000e+00
1.39100000e+03 4.70000000e+00
1.39200000e+03 4.70000000e+00
1.39300000e+03 4.70000000e+00
1.39400000e+03 4.70000000e+00
1.39500000e+03 4.70000000e+00
1.39600000e+03 4.70000000e+00
1.39700000e+03 4.70000000e+00
1.39800000e+03 4.70000000e+00
1.39900000e+03 4.70000000e+00
1.40000000e+03 4.70000000e+00
1.40100000e+03 4.70000000e+00
1.40200000e+03 4.70000000e+00
1.40300000e+03 4.70000000e+00
1.40400000e+03 4.70000000e+00
1.40500000e+03 4.70000000e+00
1.40600000e+03 4.70000000e+00
1.40700000e+03 4.70000000e+00
1.40800000e+03 4.70000000e+00
1.40900000e+03 4.70000000e+00
1.41000000e+03 4.70000000e+00
1.41100000e+03 4.70000000e+00
1.41200000e+03 4.70000000e+00
1.41300000e+03 4.70000000e+00
1.41400000e+03 4.70000000e+00
1.41500000e+03 4.70000000e+00
1.41600000e+03 4.70000000e+00
1.41700000e+03 4.70000000e+00
1.41800000e+03 4.70000000e+00
1.41900000e+03 4.70000000e+00
1.42000000e+03 4.70000000e+00
1.42100000e+03 4.70000000e+00
1.42200000e+03 4.70000000e+00
1.42300000e+03 4.70000000e+00
1.42400000e+03 4.70000000e+00
1.42500000e+03 4.70000000e+00
1.42600000e+03 4.70000000e+00
1.42700000e+03 4.70000000e+00
1.42800000e+03 4.70000000e+00
1.42900000e+03 4.70000000e+00
1.43000000e+03 4.70000000e+00
1.43100000e+03 4.70000000e+00
1.43200000e+03 4.70000000e+00
1.43300000e+03 4.70000000e+00
1.43400000e+03 4.70000000e+00
1.43500000e+03 4.70000000e+00
1.43600000e+03 4.70000000e+00
1.43700000e+03 4.70000000e+00
1.43800000e+03 4.70000000e+00
1.43900000e+03 4.70000000e+00
1.44000000e+03 4.70000000e+00
1.44100000e+03 4.70000000e+00
1.44200000e+03 4.70000000e+00
1.44300000e+03 4.70000000e+00
1.44400000e+03 4.70000000e+00
1.44500000e+03 4.70000000e+00
1.44600000e+03 4.70000000e+00
1.44700000e+03 4.70000000e+00
1.44800000e+03 4.70000000e+00
1.44900000e+03 4.70000000e+00
1.45000000e+03 4.70000000e+00
1.45100000e+03 4.70000000e+00
1.45200000e+03 4.70000000e+00
1.45300000e+03 4.70000000e+00
1.45400000e+03 4.70000000e+00
1.45500000e+03 4.70000000e+00
1.45600000e+03 4.70000000e+00
1.45700000e+03 4.70000000e+00
1.45800000e+03 4.70000000e+00
1.45900000e+03 4.70000000e+00
1.46000000e+03 4.70000000e+00
1.46100000e+03 4.70000000e+00
1.46200000e+03 4.70000000e+00
1.46300000e+03 4.70000000e+00
1.46400000e+03 4.70000000e+00
1.46500000e+03 4.70000000e+00
1.46600000e+03 4.70000000e+00
1.46700000e+03 4.70000000e+00
1.46800000e+03 4.70000000e+00
1.46900000e+03 4.70000000e+00
1.47000000e+03 4.70000000e+00
1.47100000e+03 4.70000000e+00
1.47200000e+03 4.70000000e+00
1.47300000e+03 4.70000000e+00
1.47400000e+03 4.70000000e+00
1.47500000e+03 4.70000000e+00
1.47600000e+03 4.70000000e+00
1.47700000e+03 4.70000000e+00
1.47800000e+03 4.70000000e+00
1.47900000e+03 4.70000000e+00
1.48000000e+03 4.70000000e+00
1.48100000e+03 4.70000000e+00
1.48200000e+03 4.70000000e+00
1.48300000e+03 4.70000000e+00
1.48400000e+03 4.70000000e+00
1.48500000e+03 4.70000000e+00
1.48600000e+03 4.70000000e+00
1.48700000e+03 4.70000000e+00
1.48800000e+03 4.70000000e+00
1.48900000e+03 4.70000000e+00
1.49000000e+03 4.70000000e+00
1.49100000e+03 4.70000000e+00
1.49200000e+03 4.70000000e+00
1.49300000e+03 4.70000000e+00
1.49400000e+03 4.70000000e+00
1.49500000e+03 4.70000000e+00
1.49600000e+03 4.70000000e+00
1.49700000e+03 4.70000000e+00
1.49800000e+03 4.70000000e+00
1.49900000e+03 4.70000000e+00
1.50000000e+03 4.70000000e+00


==> Figures3/convergence_perfect.dat <==
1.00000000e+00 2.42621351e-01
2.00000000e+00 2.19261242e-01
3.00000000e+00 2.50394470e-01
4.00000000e+00 2.28770503e-01
5.00000000e+00 2.14365139e-01
6.00000000e+00 2.22596978e-01
7.00000000e+00 2.40455962e-01
8.00000000e+00 2.30628168e-01
9.00000000e+00 2.31064896e-01
1.00000000e+01 2.81690564e-01
1.10000000e+01 3.00841089e-01
1.20000000e+01 2.34253070e-01
1.30000000e+01 2.64741860e-01
1.40000000e+01 2.89564685e-01
1.50000000e+01 2.99201673e-01
1.60000000e+01 2.87253008e-01
1.70000000e+01 2.95745274e-01
1.80000000e+01 2.72505922e-01
1.90000000e+01 2.38465925e-01
2.00000000e+01 2.47365488e-01
2.10000000e+01 2.82403211e-01
2.20000000e+01 2.33450335e-01
2.30000000e+01 2.88279613e-01
2.40000000e+01 2.95265178e-01
2.50000000e+01 3.13343739e-01
2.60000000e+01 3.10487901e-01
2.70000000e+01 3.22597034e-01
2.80000000e+01 3.21123621e-01
2.90000000e+01 2.87837148e-01
3.00000000e+01 3.17943428e-01
3.10000000e+01 2.80480435e-01
3.20000000e+01 3.24509148e-01
3.30000000e+01 3.34552268e-01
3.40000000e+01 2.67916341e-01
3.50000000e+01 2.68248956e-01
3.60000000e+01 3.17375641e-01
3.70000000e+01 2.84206022e-01
3.80000000e+01 2.40520377e-01
3.90000000e+01 2.75658791e-01
4.00000000e+01 2.94457440e-01
4.10000000e+01 2.20352185e-01
4.20000000e+01 2.91638373e-01
4.30000000e+01 3.12640628e-01
4.40000000e+01 2.64825365e-01
4.50000000e+01 2.86787546e-01
4.60000000e+01 3.05478606e-01
4.70000000e+01 3.23465848e-01
4.80000000e+01 2.22825694e-01
4.90000000e+01 3.08885527e-01
5.00000000e+01 3.22978052e-01
5.10000000e+01 2.60408907e-01
5.20000000e+01 2.98111205e-01
5.30000000e+01 3.54796444e-01
5.40000000e+01 3.26396625e-01
5.50000000e+01 3.08523515e-01
5.60000000e+01 3.54836667e-01
5.70000000e+01 2.96586192e-01
5.80000000e+01 2.35102132e-01
5.90000000e+01 3.14961641e-01
6.00000000e+01 3.47714273e-01
6.10000000e+01 3.00401644e-01
6.20000000e+01 2.42737986e-01
6.30000000e+01 3.25893732e-01
6.40000000e+01 2.91334463e-01
6.50000000e+01 3.67750342e-01
6.60000000e+01 3.00843879e-01
6.70000000e+01 2.55444351e-01
6.80000000e+01 2.86575772e-01
6.90000000e+01 3.06259999e-01
7.00000000e+01 3.00210169e-01
7.10000000e+01 3.10459396e-01
7.20000000e+01 3.05670437e-01
7.30000000e+01 3.05001576e-01
7.40000000e+01 3.43000243e-01
7.50000000e+01 3.30262820e-01
7.60000000e+01 3.58501217e-01
7.70000000e+01 3.53863685e-01
7.80000000e+01 3.45215298e-01
7.90000000e+01 3.81225821e-01
8.00000000e+01 3.55335788e-01
8.10000000e+01 3.34171665e-01
8.20000000e+01 3.46134318e-01
8.30000000e+01 3.54131416e-01
8.40000000e+01 2.76180395e-01
8.50000000e+01 2.87896497e-01
8.60000000e+01 3.17722568e-01
8.70000000e+01 3.26431786e-01
8.80000000e+01 3.07771898e-01
8.90000000e+01 3.05456551e-01
9.00000000e+01 2.78615590e-01
9.10000000e+01 3.29116757e-01
9.20000000e+01 3.52810624e-01
9.30000000e+01 3.15119848e-01
9.40000000e+01 3.36259580e-01
9.50000000e+01 2.90037465e-01
9.60000000e+01 2.94783600e-01
9.70000000e+01 3.12635576e-01
9.80000000e+01 3.10798121e-01
9.90000000e+01 3.55299294e-01
1.00000000e+02 3.25538287e-01
1.01000000e+02 2.89496650e-01
1.02000000e+02 3.65477385e-01
1.03000000e+02 3.29115424e-01
1.04000000e+02 2.94878211e-01
1.05000000e+02 3.04505703e-01
1.06000000e+02 3.35563259e-01
1.07000000e+02 2.72075706e-01
1.08000000e+02 3.33731848e-01
1.09000000e+02 2.89727812e-01
1.10000000e+02 3.28204749e-01
1.11000000e+02 3.32297306e-01
1.12000000e+02 3.29010951e-01
1.13000000e+02 3.41551490e-01
1.14000000e+02 3.06154502e-01
1.15000000e+02 3.37860415e-01
1.16000000e+02 3.62317293e-01
1.17000000e+02 3.70007005e-01
1.18000000e+02 3.89827524e-01
1.19000000e+02 3.39486977e-01
1.20000000e+02 3.01152020e-01
1.21000000e+02 2.91636279e-01
1.22000000e+02 3.59216927e-01
1.23000000e+02 3.45593518e-01
1.24000000e+02 3.39123306e-01
1.25000000e+02 2.81309208e-01
1.26000000e+02 3.49660331e-01
1.27000000e+02 3.54226741e-01
1.28000000e+02 3.80179682e-01
1.29000000e+02 3.27322182e-01
1.30000000e+02 3.26367438e-01
1.31000000e+02 3.50920505e-01
1.32000000e+02 3.04796896e-01
1.33000000e+02 3.61887346e-01
1.34000000e+02 3.43437406e-01
1.35000000e+02 3.25214699e-01
1.36000000e+02 3.04228695e-01
1.37000000e+02 3.56298441e-01
1.38000000e+02 3.24238160e-01
1.39000000e+02 2.63799236e-01
1.40000000e+02 3.15246956e-01
1.41000000e+02 3.55598272e-01
1.42000000e+02 3.47279020e-01
1.43000000e+02 3.50770621e-01
1.44000000e+02 3.13566474e-01
1.45000000e+02 3.26453480e-01
1.46000000e+02 3.34792694e-01
1.47000000e+02 3.78526235e-01
1.48000000e+02 3.37971292e-01
1.49000000e+02 3.66650487e-01
1.50000000e+02 3.36812088e-01
1.51000000e+02 3.68921056e-01
1.52000000e+02 3.78132891e-01
1.53000000e+02 3.92748984e-01
1.54000000e+02 3.62042777e-01
1.55000000e+02 3.45701259e-01
1.56000000e+02 3.37286681e-01
1.57000000e+02 2.77212600e-01
1.58000000e+02 3.85245416e-01
1.59000000e+02 3.39748610e-01
1.60000000e+02 3.49098166e-01
1.61000000e+02 3.82394690e-01
1.62000000e+02 3.32465246e-01
1.63000000e+02 3.53370715e-01
1.64000000e+02 3.59782173e-01
1.65000000e+02 3.03469197e-01
1.66000000e+02 4.32855517e-01
1.67000000e+02 3.51048822e-01
1.68000000e+02 2.95764921e-01
1.69000000e+02 3.16329472e-01
1.70000000e+02 3.50043331e-01
1.71000000e+02 3.42327032e-01
1.72000000e+02 3.54201915e-01
1.73000000e+02 3.60369979e-01
1.74000000e+02 3.16018715e-01
1.75000000e+02 3.33707787e-01
1.76000000e+02 3.21649458e-01
1.77000000e+02 3.45033244e-01
1.78000000e+02 3.35047585e-01
1.79000000e+02 3.61736344e-01
1.80000000e+02 3.61542307e-01
1.81000000e+02 4.15769364e-01
1.82000000e+02 3.31071730e-01
1.83000000e+02 4.11048697e-01
1.84000000e+02 2.75149896e-01
1.85000000e+02 2.94879113e-01
1.86000000e+02 3.71419003e-01
1.87000000e+02 4.15995235e-01
1.88000000e+02 3.29773911e-01
1.89000000e+02 3.96492207e-01
1.90000000e+02 3.17933044e-01
1.91000000e+02 3.33721519e-01
1.92000000e+02 3.43055608e-01
1.93000000e+02 3.58528602e-01
1.94000000e+02 3.18166791e-01
1.95000000e+02 3.91075273e-01
1.96000000e+02 2.81171856e-01
1.97000000e+02 3.41684624e-01
1.98000000e+02 3.35788351e-01
1.99000000e+02 3.37610758e-01
2.00000000e+02 3.43444989e-01
2.01000000e+02 3.66741072e-01
2.02000000e+02 4.51090208e-01
2.03000000e+02 4.37422492e-01
2.04000000e+02 3.89285369e-01
2.05000000e+02 4.51533854e-01
2.06000000e+02 4.52399755e-01
2.07000000e+02 4.74098463e-01
2.08000000e+02 4.71810600e-01
2.09000000e+02 5.46612936e-01
2.10000000e+02 5.26897594e-01
2.11000000e+02 5.48338671e-01
2.12000000e+02 5.64881135e-01
2.13000000e+02 5.86119868e-01
2.14000000e+02 5.50670134e-01
2.15000000e+02 5.23268874e-01
2.16000000e+02 5.58760314e-01
2.17000000e+02 5.79085430e-01
2.18000000e+02 6.41300066e-01
2.19000000e+02 6.46380092e-01
2.20000000e+02 6.20372208e-01
2.21000000e+02 6.03025627e-01
2.22000000e+02 6.44448267e-01
2.23000000e+02 6.33445537e-01
2.24000000e+02 7.46840499e-01
2.25000000e+02 6.38924505e-01
2.26000000e+02 7.52257045e-01
2.27000000e+02 7.35284683e-01
2.28000000e+02 6.76712888e-01
2.29000000e+02 7.72205300e-01
2.30000000e+02 7.89922613e-01
2.31000000e+02 9.10454192e-01
2.32000000e+02 8.13862993e-01
2.33000000e+02 7.94751787e-01
2.34000000e+02 7.79277943e-01
2.35000000e+02 7.14644162e-01
2.36000000e+02 7.23569049e-01
2.37000000e+02 6.47403254e-01
2.38000000e+02 7.83181216e-01
2.39000000e+02 6.72505655e-01
2.40000000e+02 7.43957559e-01
2.41000000e+02 8.25355414e-01
2.42000000e+02 6.88935569e-01
2.43000000e+02 7.66434972e-01
2.44000000e+02 7.52834122e-01
2.45000000e+02 6.95769359e-01
2.46000000e+02 8.53814313e-01
2.47000000e+02 8.83530599e-01
2.48000000e+02 7.82562299e-01
2.49000000e+02 7.62112842e-01
2.50000000e+02 7.79348025e-01
2.51000000e+02 7.38669216e-01
2.52000000e+02 7.91037154e-01
2.53000000e+02 7.09650242e-01
2.54000000e+02 7.58207993e-01
2.55000000e+02 8.29741435e-01
2.56000000e+02 8.37630765e-01
2.57000000e+02 8.80208172e-01
2.58000000e+02 8.70342269e-01
2.59000000e+02 7.71926966e-01
2.60000000e+02 7.85751261e-01
2.61000000e+02 8.24345913e-01
2.62000000e+02 7.66820165e-01
2.63000000e+02 8.36700017e-01
2.64000000e+02 8.52757950e-01
2.65000000e+02 8.77990602e-01
2.66000000e+02 8.92149685e-01
2.67000000e+02 9.47316698e-01
2.68000000e+02 9.26696213e-01
2.69000000e+02 8.91096639e-01
2.70000000e+02 8.14038222e-01
2.71000000e+02 7.36183352e-01
2.72000000e+02 8.14388782e-01
2.73000000e+02 8.48910738e-01
2.74000000e+02 8.69022709e-01
2.75000000e+02 7.83183285e-01
2.76000000e+02 9.41723048e-01
2.77000000e+02 8.58886247e-01
2.78000000e+02 8.10222924e-01
2.79000000e+02 8.39363323e-01
2.80000000e+02 9.42585846e-01
2.81000000e+02 9.97627333e-01
2.82000000e+02 1.03565194e+00
2.83000000e+02 9.13248628e-01
2.84000000e+02 9.63082526e-01
2.85000000e+02 9.42464379e-01
2.86000000e+02 8.69716332e-01
2.87000000e+02 9.88003386e-01
2.88000000e+02 9.44083923e-01
2.89000000e+02 9.57416671e-01
2.90000000e+02 1.00543425e+00
2.91000000e+02 9.56480710e-01
2.92000000e+02 9.29723860e-01
2.93000000e+02 9.52645796e-01
2.94000000e+02 8.44997217e-01
2.95000000e+02 9.07811027e-01
2.96000000e+02 8.29609727e-01
2.97000000e+02 9.09700259e-01
2.98000000e+02 9.88928352e-01
2.99000000e+02 9.28505199e-01
3.00000000e+02 9.99301605e-01
3.01000000e+02 9.20893224e-01
3.02000000e+02 9.45877753e-01
3.03000000e+02 9.15352456e-01
3.04000000e+02 9.30313650e-01
3.05000000e+02 9.54585823e-01
3.06000000e+02 8.21907381e-01
3.07000000e+02 8.58487896e-01
3.08000000e+02 8.93872162e-01
3.09000000e+02 8.54646144e-01
3.10000000e+02 9.47030190e-01
3.11000000e+02 9.63927615e-01
3.12000000e+02 8.91987379e-01
3.13000000e+02 9.13314382e-01
3.14000000e+02 8.69583361e-01
3.15000000e+02 9.39473092e-01
3.16000000e+02 1.03821330e+00
3.17000000e+02 8.55830042e-01
3.18000000e+02 8.92756936e-01
3.19000000e+02 9.92368608e-01
3.20000000e+02 9.92710979e-01
3.21000000e+02 8.83254715e-01
3.22000000e+02 9.62309566e-01
3.23000000e+02 8.99855966e-01
3.24000000e+02 9.31236257e-01
3.25000000e+02 9.54406632e-01
3.26000000e+02 9.96672771e-01
3.27000000e+02 1.02754931e+00
3.28000000e+02 1.04526019e+00
3.29000000e+02 1.13431479e+00
3.30000000e+02 1.03050418e+00
3.31000000e+02 1.00961711e+00
3.32000000e+02 1.01457860e+00
3.33000000e+02 1.00364617e+00
3.34000000e+02 1.11937134e+00
3.35000000e+02 1.06629681e+00
3.36000000e+02 1.06573452e+00
3.37000000e+02 1.08527985e+00
3.38000000e+02 9.87653800e-01
3.39000000e+02 1.13870384e+00
3.40000000e+02 1.09076034e+00
3.41000000e+02 1.10625046e+00
3.42000000e+02 1.01328946e+00
3.43000000e+02 1.05892522e+00
3.44000000e+02 1.12777954e+00
3.45000000e+02 1.04503905e+00
3.46000000e+02 1.11594930e+00
3.47000000e+02 1.09727194e+00
3.48000000e+02 9.85244351e-01
3.49000000e+02 1.03657235e+00
3.50000000e+02 1.13560143e+00
3.51000000e+02 1.11173030e+00
3.52000000e+02 1.17154333e+00
3.53000000e+02 1.10364752e+00
3.54000000e+02 1.08644015e+00
3.55000000e+02 1.11360846e+00
3.56000000e+02 1.17629395e+00
3.57000000e+02 1.13460390e+00
3.58000000e+02 1.11508191e+00
3.59000000e+02 1.05190414e+00
3.60000000e+02 1.15275201e+00
3.61000000e+02 1.18262644e+00
3.62000000e+02 1.16117369e+00
3.63000000e+02 1.08597193e+00
3.64000000e+02 1.11860901e+00
3.65000000e+02 1.18835199e+00
3.66000000e+02 1.18806280e+00
3.67000000e+02 1.27099913e+00
3.68000000e+02 1.18598379e+00
3.69000000e+02 1.21528649e+00
3.70000000e+02 1.20344870e+00
3.71000000e+02 1.16882228e+00
3.72000000e+02 1.18334036e+00
3.73000000e+02 1.16038457e+00
3.74000000e+02 1.22923596e+00
3.75000000e+02 1.22758785e+00
3.76000000e+02 1.16446498e+00
3.77000000e+02 1.17131402e+00
3.78000000e+02 1.21091235e+00
3.79000000e+02 1.19552267e+00
3.80000000e+02 1.21639519e+00
3.81000000e+02 1.13174784e+00
3.82000000e+02 1.12576588e+00
3.83000000e+02 1.14996857e+00
3.84000000e+02 1.16039245e+00
3.85000000e+02 1.27185625e+00
3.86000000e+02 1.25209192e+00
3.87000000e+02 1.23210862e+00
3.88000000e+02 1.27162970e+00
3.89000000e+02 1.22398684e+00
3.90000000e+02 1.20041070e+00
3.91000000e+02 1.24636719e+00
3.92000000e+02 1.21833070e+00
3.93000000e+02 1.33114940e+00
3.94000000e+02 1.36740150e+00
3.95000000e+02 1.18914882e+00
3.96000000e+02 1.21372666e+00
3.97000000e+02 1.20799843e+00
3.98000000e+02 1.27145790e+00
3.99000000e+02 1.26508402e+00
4.00000000e+02 1.17974213e+00
4.01000000e+02 1.29181731e+00
4.02000000e+02 1.53139796e+00
4.03000000e+02 1.73686024e+00
4.04000000e+02 1.81049815e+00
4.05000000e+02 2.01518214e+00
4.06000000e+02 2.14437356e+00
4.07000000e+02 2.23296901e+00
4.08000000e+02 2.29416175e+00
4.09000000e+02 2.39901097e+00
4.10000000e+02 2.57946685e+00
4.11000000e+02 2.58221833e+00
4.12000000e+02 2.65673110e+00
4.13000000e+02 2.75516303e+00
4.14000000e+02 2.92110589e+00
4.15000000e+02 3.05871019e+00
4.16000000e+02 3.09249117e+00
4.17000000e+02 3.14847264e+00
4.18000000e+02 3.22113491e+00
4.19000000e+02 3.39199807e+00
4.20000000e+02 3.49446802e+00
4.21000000e+02 3.42451659e+00
4.22000000e+02 3.43677207e+00
4.23000000e+02 3.45398432e+00
4.24000000e+02 3.50224513e+00
4.25000000e+02 3.54434425e+00
4.26000000e+02 3.59451831e+00
4.27000000e+02 3.74585630e+00
4.28000000e+02 3.70708304e+00
4.29000000e+02 3.74674549e+00
4.30000000e+02 3.81360550e+00
4.31000000e+02 3.74504391e+00
4.32000000e+02 3.86635058e+00
4.33000000e+02 3.95278434e+00
4.34000000e+02 3.86648674e+00
4.35000000e+02 4.04323896e+00
4.36000000e+02 3.87510051e+00
4.37000000e+02 4.03901959e+00
4.38000000e+02 4.04472406e+00
4.39000000e+02 3.92400045e+00
4.40000000e+02 4.06126300e+00
4.41000000e+02 4.00195465e+00
4.42000000e+02 4.02347381e+00
4.43000000e+02 4.19144555e+00
4.44000000e+02 4.24992344e+00
4.45000000e+02 4.19437181e+00
4.46000000e+02 4.26251756e+00
4.47000000e+02 4.21201780e+00
4.48000000e+02 4.21523948e+00
4.49000000e+02 4.19863916e+00
4.50000000e+02 4.29189345e+00
4.51000000e+02 4.19883049e+00
4.52000000e+02 4.26388990e+00
4.53000000e+02 4.38523186e+00
4.54000000e+02 4.28702220e+00
4.55000000e+02 4.30078728e+00
4.56000000e+02 4.38968244e+00
4.57000000e+02 4.38833085e+00
4.58000000e+02 4.28502896e+00
4.59000000e+02 4.39359663e+00
4.60000000e+02 4.50143797e+00
4.61000000e+02 4.31961556e+00
4.62000000e+02 4.38674399e+00
4.63000000e+02 4.45192848e+00
4.64000000e+02 4.46296599e+00
4.65000000e+02 4.47101142e+00
4.66000000e+02 4.47906910e+00
4.67000000e+02 4.53588937e+00
4.68000000e+02 4.37368203e+00
4.69000000e+02 4.51642011e+00
4.70000000e+02 4.61417469e+00
4.71000000e+02 4.62285143e+00
4.72000000e+02 4.66292548e+00
4.73000000e+02 4.73597116e+00
4.74000000e+02 4.63698463e+00
4.75000000e+02 4.63630356e+00
4.76000000e+02 4.51800646e+00
4.77000000e+02 4.66930596e+00
4.78000000e+02 4.72360061e+00
4.79000000e+02 4.75057563e+00
4.80000000e+02 4.77144909e+00
4.81000000e+02 4.81396626e+00
4.82000000e+02 4.68690693e+00
4.83000000e+02 4.85549607e+00
4.84000000e+02 4.82439555e+00
4.85000000e+02 4.69451146e+00
4.86000000e+02 4.71778370e+00
4.87000000e+02 4.75716451e+00
4.88000000e+02 4.79802812e+00
4.89000000e+02 4.69580027e+00
4.90000000e+02 4.78736839e+00
4.91000000e+02 4.77586160e+00
4.92000000e+02 4.75792537e+00
4.93000000e+02 4.92134865e+00
4.94000000e+02 4.90876761e+00
4.95000000e+02 4.78696009e+00
4.96000000e+02 4.83067416e+00
4.97000000e+02 4.83291487e+00
4.98000000e+02 4.92677251e+00
4.99000000e+02 5.02786754e+00
5.00000000e+02 5.09024619e+00
5.01000000e+02 4.89508335e+00
5.02000000e+02 5.02890387e+00
5.03000000e+02 5.06474218e+00
5.04000000e+02 5.08306322e+00
5.05000000e+02 5.04368176e+00
5.06000000e+02 5.03272962e+00
5.07000000e+02 5.01581168e+00
5.08000000e+02 5.10147429e+00
5.09000000e+02 5.07753230e+00
5.10000000e+02 5.13690765e+00
5.11000000e+02 5.12959381e+00
5.12000000e+02 5.13783201e+00
5.13000000e+02 5.23772351e+00
5.14000000e+02 5.22641358e+00
5.15000000e+02 5.17756938e+00
5.16000000e+02 5.19301089e+00
5.17000000e+02 5.19578768e+00
5.18000000e+02 5.10667441e+00
5.19000000e+02 5.21743367e+00
5.20000000e+02 5.21840294e+00
5.21000000e+02 5.32902611e+00
5.22000000e+02 5.20974419e+00
5.23000000e+02 5.26734442e+00
5.24000000e+02 5.32342174e+00
5.25000000e+02 5.17798907e+00
5.26000000e+02 5.15268809e+00
5.27000000e+02 5.22400930e+00
5.28000000e+02 5.21343351e+00
5.29000000e+02 5.20942538e+00
5.30000000e+02 5.38680948e+00
5.31000000e+02 5.35395755e+00
5.32000000e+02 5.25235158e+00
5.33000000e+02 5.31808383e+00
5.34000000e+02 5.44881860e+00
5.35000000e+02 5.46632173e+00
5.36000000e+02 5.39957781e+00
5.37000000e+02 5.34200557e+00
5.38000000e+02 5.41716131e+00
5.39000000e+02 5.38059975e+00
5.40000000e+02 5.41504005e+00
5.41000000e+02 5.43576832e+00
5.42000000e+02 5.48613933e+00
5.43000000e+02 5.44973906e+00
5.44000000e+02 5.43718040e+00
5.45000000e+02 5.52136759e+00
5.46000000e+02 5.59483495e+00
5.47000000e+02 5.42155193e+00
5.48000000e+02 5.39621759e+00
5.49000000e+02 5.48995108e+00
5.50000000e+02 5.39007714e+00
5.51000000e+02 5.52463379e+00
5.52000000e+02 5.46418051e+00
5.53000000e+02 5.60190446e+00
5.54000000e+02 5.59064429e+00
5.55000000e+02 5.50124996e+00
5.56000000e+02 5.51813898e+00
5.57000000e+02 5.59299743e+00
5.58000000e+02 5.58745382e+00
5.59000000e+02 5.53433499e+00
5.60000000e+02 5.51912833e+00
5.61000000e+02 5.62016312e+00
5.62000000e+02 5.61660198e+00
5.63000000e+02 5.64219501e+00
5.64000000e+02 5.54006894e+00
5.65000000e+02 5.56487607e+00
5.66000000e+02 5.74081373e+00
5.67000000e+02 5.61837803e+00
5.68000000e+02 5.70083605e+00
5.69000000e+02 5.69244216e+00
5.70000000e+02 5.66488624e+00
5.71000000e+02 5.67907066e+00
5.72000000e+02 5.64011284e+00
5.73000000e+02 5.62285101e+00
5.74000000e+02 5.65963323e+00
5.75000000e+02 5.68838225e+00
5.76000000e+02 5.59497362e+00
5.77000000e+02 5.70619583e+00
5.78000000e+02 5.69743648e+00
5.79000000e+02 5.77002911e+00
5.80000000e+02 5.62201372e+00
5.81000000e+02 5.75345395e+00
5.82000000e+02 5.66001107e+00
5.83000000e+02 5.69019234e+00
5.84000000e+02 5.77715925e+00
5.85000000e+02 5.69975850e+00
5.86000000e+02 5.71350418e+00
5.87000000e+02 5.77071938e+00
5.88000000e+02 5.66146085e+00
5.89000000e+02 5.60550435e+00
5.90000000e+02 5.63422614e+00
5.91000000e+02 5.68862921e+00
5.92000000e+02 5.72982790e+00
5.93000000e+02 5.75018466e+00
5.94000000e+02 5.82955361e+00
5.95000000e+02 5.69283459e+00
5.96000000e+02 5.62211890e+00
5.97000000e+02 5.68633393e+00
5.98000000e+02 5.67433842e+00
5.99000000e+02 5.59546766e+00
6.00000000e+02 5.67353726e+00
6.01000000e+02 5.74899756e+00
6.02000000e+02 5.97665760e+00
6.03000000e+02 6.31948698e+00
6.04000000e+02 6.45123091e+00
6.05000000e+02 6.53227178e+00
6.06000000e+02 6.66825387e+00
6.07000000e+02 6.80111701e+00
6.08000000e+02 6.91490563e+00
6.09000000e+02 7.03569192e+00
6.10000000e+02 7.17370034e+00
6.11000000e+02 7.23831132e+00
6.12000000e+02 7.36267574e+00
6.13000000e+02 7.38032350e+00
6.14000000e+02 7.45643723e+00
6.15000000e+02 7.53401746e+00
6.16000000e+02 7.62978426e+00
6.17000000e+02 7.70046640e+00
6.18000000e+02 7.76804412e+00
6.19000000e+02 7.79143046e+00
6.20000000e+02 7.87793622e+00
6.21000000e+02 7.90747330e+00
6.22000000e+02 7.96034763e+00
6.23000000e+02 8.03486265e+00
6.24000000e+02 8.10323744e+00
6.25000000e+02 8.12529292e+00
6.26000000e+02 8.20241912e+00
6.27000000e+02 8.20897870e+00
6.28000000e+02 8.27997706e+00
6.29000000e+02 8.28073264e+00
6.30000000e+02 8.35873052e+00
6.31000000e+02 8.38198123e+00
6.32000000e+02 8.38844806e+00
6.33000000e+02 8.40678464e+00
6.34000000e+02 8.44091833e+00
6.35000000e+02 8.50695899e+00
6.36000000e+02 8.52340481e+00
6.37000000e+02 8.55302941e+00
6.38000000e+02 8.53897322e+00
6.39000000e+02 8.59559411e+00
6.40000000e+02 8.61172059e+00
6.41000000e+02 8.62060089e+00
6.42000000e+02 8.66572423e+00
6.43000000e+02 8.70555355e+00
6.44000000e+02 8.71535437e+00
6.45000000e+02 8.74900803e+00
6.46000000e+02 8.74180933e+00
6.47000000e+02 8.75008055e+00
6.48000000e+02 8.80361776e+00
6.49000000e+02 8.76845771e+00
6.50000000e+02 8.80181646e+00
6.51000000e+02 8.81190569e+00
6.52000000e+02 8.85944519e+00
6.53000000e+02 8.88699454e+00
6.54000000e+02 8.90262969e+00
6.55000000e+02 8.89374552e+00
6.56000000e+02 8.94783393e+00
6.57000000e+02 8.94589088e+00
6.58000000e+02 8.96710617e+00
6.59000000e+02 8.97598756e+00
6.60000000e+02 8.99310749e+00
6.61000000e+02 8.96022259e+00
6.62000000e+02 9.00828575e+00
6.63000000e+02 8.99313113e+00
6.64000000e+02 9.01751404e+00
6.65000000e+02 9.02950176e+00
6.66000000e+02 9.00517613e+00
6.67000000e+02 9.03978656e+00
6.68000000e+02 9.05053586e+00
6.69000000e+02 9.02447014e+00
6.70000000e+02 9.05483241e+00
6.71000000e+02 9.07793780e+00
6.72000000e+02 9.09750604e+00
6.73000000e+02 9.10388188e+00
6.74000000e+02 9.10974488e+00
6.75000000e+02 9.10478232e+00
6.76000000e+02 9.12792171e+00
6.77000000e+02 9.14743715e+00
6.78000000e+02 9.15734718e+00
6.79000000e+02 9.14003984e+00
6.80000000e+02 9.18307258e+00
6.81000000e+02 9.18368759e+00
6.82000000e+02 9.20346959e+00
6.83000000e+02 9.21579414e+00
6.84000000e+02 9.20260108e+00
6.85000000e+02 9.18838516e+00
6.86000000e+02 9.20768064e+00
6.87000000e+02 9.17449528e+00
6.88000000e+02 9.18092807e+00
6.89000000e+02 9.19130056e+00
6.90000000e+02 9.21730807e+00
6.91000000e+02 9.22068010e+00
6.92000000e+02 9.23507983e+00
6.93000000e+02 9.21702626e+00
6.94000000e+02 9.24316140e+00
6.95000000e+02 9.25297968e+00
6.96000000e+02 9.24662559e+00
6.97000000e+02 9.25668119e+00
6.98000000e+02 9.25250660e+00
6.99000000e+02 9.23862186e+00
7.00000000e+02 9.23639584e+00
7.01000000e+02 9.23718142e+00
7.02000000e+02 9.25046742e+00
7.03000000e+02 9.27227797e+00
7.04000000e+02 9.24281298e+00
7.05000000e+02 9.25268329e+00
7.06000000e+02 9.28122461e+00
7.07000000e+02 9.24753178e+00
7.08000000e+02 9.26176848e+00
7.09000000e+02 9.29679145e+00
7.10000000e+02 9.27648135e+00
7.11000000e+02 9.26366588e+00
7.12000000e+02 9.29098022e+00
7.13000000e+02 9.27380881e+00
7.14000000e+02 9.28620193e+00
7.15000000e+02 9.31717623e+00
7.16000000e+02 9.30106656e+00
7.17000000e+02 9.28553845e+00
7.18000000e+02 9.27606401e+00
7.19000000e+02 9.29174749e+00
7.20000000e+02 9.31841836e+00
7.21000000e+02 9.31163993e+00
7.22000000e+02 9.31147837e+00
7.23000000e+02 9.33917021e+00
7.24000000e+02 9.32415210e+00
7.25000000e+02 9.32778134e+00
7.26000000e+02 9.34616635e+00
7.27000000e+02 9.33137564e+00
7.28000000e+02 9.34212780e+00
7.29000000e+02 9.35158575e+00
7.30000000e+02 9.35560804e+00
7.31000000e+02 9.34282062e+00
7.32000000e+02 9.34511089e+00
7.33000000e+02 9.36432269e+00
7.34000000e+02 9.36587864e+00
7.35000000e+02 9.36772959e+00
7.36000000e+02 9.38169108e+00
7.37000000e+02 9.35361648e+00
7.38000000e+02 9.36308245e+00
7.39000000e+02 9.37412939e+00
7.40000000e+02 9.38317480e+00
7.41000000e+02 9.36109174e+00
7.42000000e+02 9.36981044e+00
7.43000000e+02 9.37533116e+00
7.44000000e+02 9.39505227e+00
7.45000000e+02 9.37386172e+00
7.46000000e+02 9.38810934e+00
7.47000000e+02 9.39856248e+00
7.48000000e+02 9.39806694e+00
7.49000000e+02 9.38180021e+00
7.50000000e+02 9.37201143e+00
7.51000000e+02 9.40509950e+00
7.52000000e+02 9.39071367e+00
7.53000000e+02 9.39275626e+00
7.54000000e+02 9.40482256e+00
7.55000000e+02 9.39656704e+00
7.56000000e+02 9.41302130e+00
7.57000000e+02 9.40022414e+00
7.58000000e+02 9.39085693e+00
7.59000000e+02 9.40403333e+00
7.60000000e+02 9.41188615e+00
7.61000000e+02 9.39849088e+00
7.62000000e+02 9.41832714e+00
7.63000000e+02 9.41296848e+00
7.64000000e+02 9.41593366e+00
7.65000000e+02 9.42474130e+00
7.66000000e+02 9.42144002e+00
7.67000000e+02 9.42466620e+00
7.68000000e+02 9.41555422e+00
7.69000000e+02 9.42927682e+00
7.70000000e+02 9.40888652e+00
7.71000000e+02 9.41068184e+00
7.72000000e+02 9.41652015e+00
7.73000000e+02 9.41564831e+00
7.74000000e+02 9.43527269e+00
7.75000000e+02 9.41146324e+00
7.76000000e+02 9.42724669e+00
7.77000000e+02 9.43403898e+00
7.78000000e+02 9.43631005e+00
7.79000000e+02 9.43844416e+00
7.80000000e+02 9.44721402e+00
7.81000000e+02 9.41833743e+00
7.82000000e+02 9.45716683e+00
7.83000000e+02 9.44471330e+00
7.84000000e+02 9.45537018e+00
7.85000000e+02 9.44054875e+00
7.86000000e+02 9.45375587e+00
7.87000000e+02 9.47065323e+00
7.88000000e+02 9.45221010e+00
7.89000000e+02 9.46439694e+00
7.90000000e+02 9.46033729e+00
7.91000000e+02 9.44742752e+00
7.92000000e+02 9.45450459e+00
7.93000000e+02 9.46920193e+00
7.94000000e+02 9.46660260e+00
7.95000000e+02 9.47026962e+00
7.96000000e+02 9.45176432e+00
7.97000000e+02 9.45899239e+00
7.98000000e+02 9.47137259e+00
7.99000000e+02 9.47582261e+00
8.00000000e+02 9.46015744e+00
8.01000000e+02 9.45483503e+00
8.02000000e+02 9.47810515e+00
8.03000000e+02 9.50592781e+00
8.04000000e+02 9.50701261e+00
8.05000000e+02 9.51369657e+00
8.06000000e+02 9.51386384e+00
8.07000000e+02 9.50765407e+00
8.08000000e+02 9.51073716e+00
8.09000000e+02 9.52747092e+00
8.10000000e+02 9.52863448e+00
8.11000000e+02 9.52081651e+00
8.12000000e+02 9.52521587e+00
8.13000000e+02 9.53082548e+00
8.14000000e+02 9.53686728e+00
8.15000000e+02 9.53819288e+00
8.16000000e+02 9.53792098e+00
8.17000000e+02 9.53808409e+00
8.18000000e+02 9.54448664e+00
8.19000000e+02 9.54491114e+00
8.20000000e+02 9.54247090e+00
8.21000000e+02 9.54627087e+00
8.22000000e+02 9.54934725e+00
8.23000000e+02 9.54769457e+00
8.24000000e+02 9.54893911e+00
8.25000000e+02 9.55196095e+00
8.26000000e+02 9.55220661e+00
8.27000000e+02 9.55242164e+00
8.28000000e+02 9.55392816e+00
8.29000000e+02 9.55384409e+00
8.30000000e+02 9.55490150e+00
8.31000000e+02 9.55616111e+00
8.32000000e+02 9.55615989e+00
8.33000000e+02 9.55745470e+00
8.34000000e+02 9.55844623e+00
8.35000000e+02 9.55860815e+00
8.36000000e+02 9.55920196e+00
8.37000000e+02 9.55997205e+00
8.38000000e+02 9.56040920e+00
8.39000000e+02 9.56150996e+00
8.40000000e+02 9.56151169e+00
8.41000000e+02 9.56160417e+00
8.42000000e+02 9.56289155e+00
8.43000000e+02 9.56293707e+00
8.44000000e+02 9.56348612e+00
8.45000000e+02 9.56399528e+00
8.46000000e+02 9.56367407e+00
8.47000000e+02 9.56502315e+00
8.48000000e+02 9.56429728e+00
8.49000000e+02 9.56557710e+00
8.50000000e+02 9.56578984e+00
8.51000000e+02 9.56642803e+00
8.52000000e+02 9.56692501e+00
8.53000000e+02 9.56718163e+00
8.54000000e+02 9.56785490e+00
8.55000000e+02 9.56743516e+00
8.56000000e+02 9.56877905e+00
8.57000000e+02 9.56765032e+00
8.58000000e+02 9.56897397e+00
8.59000000e+02 9.56844454e+00
8.60000000e+02 9.56942752e+00
8.61000000e+02 9.56990542e+00
8.62000000e+02 9.57046071e+00
8.63000000e+02 9.57132116e+00
8.64000000e+02 9.57121116e+00
8.65000000e+02 9.57243396e+00
8.66000000e+02 9.57289625e+00
8.67000000e+02 9.57241662e+00
8.68000000e+02 9.57323736e+00
8.69000000e+02 9.57340609e+00
8.70000000e+02 9.57431376e+00
8.71000000e+02 9.57350526e+00
8.72000000e+02 9.57534568e+00
8.73000000e+02 9.57488266e+00
8.74000000e+02 9.57595616e+00
8.75000000e+02 9.57629954e+00
8.76000000e+02 9.57614189e+00
8.77000000e+02 9.57689689e+00
8.78000000e+02 9.57551409e+00
8.79000000e+02 9.57811368e+00
8.80000000e+02 9.57696688e+00
8.81000000e+02 9.57897936e+00
8.82000000e+02 9.57852319e+00
8.83000000e+02 9.57805196e+00
8.84000000e+02 9.57977661e+00
8.85000000e+02 9.57883670e+00
8.86000000e+02 9.57940853e+00
8.87000000e+02 9.58037720e+00
8.88000000e+02 9.58055555e+00
8.89000000e+02 9.58059065e+00
8.90000000e+02 9.58101370e+00
8.91000000e+02 9.58158245e+00
8.92000000e+02 9.58215619e+00
8.93000000e+02 9.58182323e+00
8.94000000e+02 9.58339115e+00
8.95000000e+02 9.58235241e+00
8.96000000e+02 9.58356377e+00
8.97000000e+02 9.58340299e+00
8.98000000e+02 9.58390927e+00
8.99000000e+02 9.58356735e+00
9.00000000e+02 9.58333786e+00
9.01000000e+02 9.58473868e+00
9.02000000e+02 9.58422695e+00
9.03000000e+02 9.58463015e+00
9.04000000e+02 9.58463739e+00
9.05000000e+02 9.58549411e+00
9.06000000e+02 9.58496841e+00
9.07000000e+02 9.58633577e+00
9.08000000e+02 9.58542733e+00
9.09000000e+02 9.58683993e+00
9.10000000e+02 9.58638813e+00
9.11000000e+02 9.58590709e+00
9.12000000e+02 9.58727155e+00
9.13000000e+02 9.58628561e+00
9.14000000e+02 9.58689638e+00
9.15000000e+02 9.58793537e+00
9.16000000e+02 9.58760521e+00
9.17000000e+02 9.58836417e+00
9.18000000e+02 9.58841067e+00
9.19000000e+02 9.58859487e+00
9.20000000e+02 9.58876294e+00
9.21000000e+02 9.58931025e+00
9.22000000e+02 9.58888793e+00
9.23000000e+02 9.58995253e+00
9.24000000e+02 9.58916741e+00
9.25000000e+02 9.59100728e+00
9.26000000e+02 9.58967326e+00
9.27000000e+02 9.59135807e+00
9.28000000e+02 9.59102222e+00
9.29000000e+02 9.59101044e+00
9.30000000e+02 9.59184421e+00
9.31000000e+02 9.59093866e+00
9.32000000e+02 9.59243705e+00
9.33000000e+02 9.59087491e+00
9.34000000e+02 9.59277950e+00
9.35000000e+02 9.59280231e+00
9.36000000e+02 9.59312339e+00
9.37000000e+02 9.59386951e+00
9.38000000e+02 9.59346697e+00
9.39000000e+02 9.59392787e+00
9.40000000e+02 9.59452511e+00
9.41000000e+02 9.59479082e+00
9.42000000e+02 9.59333468e+00
9.43000000e+02 9.59383274e+00
9.44000000e+02 9.59533742e+00
9.45000000e+02 9.59309991e+00
9.46000000e+02 9.59488279e+00
9.47000000e+02 9.59511332e+00
9.48000000e+02 9.59570799e+00
9.49000000e+02 9.59527954e+00
9.50000000e+02 9.59633942e+00
9.51000000e+02 9.59519818e+00
9.52000000e+02 9.59768493e+00
9.53000000e+02 9.59722454e+00
9.54000000e+02 9.59793508e+00
9.55000000e+02 9.59730228e+00
9.56000000e+02 9.59909755e+00
9.57000000e+02 9.59643842e+00
9.58000000e+02 9.59877487e+00
9.59000000e+02 9.59770488e+00
9.60000000e+02 9.59954295e+00
9.61000000e+02 9.59907804e+00
9.62000000e+02 9.59934489e+00
9.63000000e+02 9.59958084e+00
9.64000000e+02 9.60010651e+00
9.65000000e+02 9.59933497e+00
9.66000000e+02 9.60009065e+00
9.67000000e+02 9.60069256e+00
9.68000000e+02 9.60000944e+00
9.69000000e+02 9.59951732e+00
9.70000000e+02 9.60092135e+00
9.71000000e+02 9.59845718e+00
9.72000000e+02 9.60078244e+00
9.73000000e+02 9.60058290e+00
9.74000000e+02 9.60079676e+00
9.75000000e+02 9.60162631e+00
9.76000000e+02 9.60184368e+00
9.77000000e+02 9.60104469e+00
9.78000000e+02 9.60196071e+00
9.79000000e+02 9.60231234e+00
9.80000000e+02 9.60073393e+00
9.81000000e+02 9.60154339e+00
9.82000000e+02 9.60146164e+00
9.83000000e+02 9.60245997e+00
9.84000000e+02 9.60167816e+00
9.85000000e+02 9.60445479e+00
9.86000000e+02 9.60258161e+00
9.87000000e+02 9.60460162e+00
9.88000000e+02 9.60310454e+00
9.89000000e+02 9.60411091e+00
9.90000000e+02 9.60317179e+00
9.91000000e+02 9.60463340e+00
9.92000000e+02 9.60509625e+00
9.93000000e+02 9.60376145e+00
9.94000000e+02 9.60559467e+00
9.95000000e+02 9.60395496e+00
9.96000000e+02 9.60651652e+00
9.97000000e+02 9.60662919e+00
9.98000000e+02 9.60576628e+00
9.99000000e+02 9.60587147e+00
1.00000000e+03 9.60670322e+00
1.00100000e+03 9.60665371e+00
1.00200000e+03 9.60828432e+00
1.00300000e+03 9.61016108e+00
1.00400000e+03 9.61069957e+00
1.00500000e+03 9.61087987e+00
1.00600000e+03 9.61037291e+00
1.00700000e+03 9.61033469e+00
1.00800000e+03 9.61084015e+00
1.00900000e+03 9.61141145e+00
1.01000000e+03 9.61168948e+00
1.01100000e+03 9.61165482e+00
1.01200000e+03 9.61153149e+00
1.01300000e+03 9.61151985e+00
1.01400000e+03 9.61175438e+00
1.01500000e+03 9.61207747e+00
1.01600000e+03 9.61231743e+00
1.01700000e+03 9.61230264e+00
1.01800000e+03 9.61229183e+00
1.01900000e+03 9.61264676e+00
1.02000000e+03 9.61269550e+00
1.02100000e+03 9.61270081e+00
1.02200000e+03 9.61273383e+00
1.02300000e+03 9.61285046e+00
1.02400000e+03 9.61292336e+00
1.02500000e+03 9.61302914e+00
1.02600000e+03 9.61307711e+00
1.02700000e+03 9.61315168e+00
1.02800000e+03 9.61311503e+00
1.02900000e+03 9.61311833e+00
1.03000000e+03 9.61317160e+00
1.03100000e+03 9.61336102e+00
1.03200000e+03 9.61347005e+00
1.03300000e+03 9.61356504e+00
1.03400000e+03 9.61361026e+00
1.03500000e+03 9.61359789e+00
1.03600000e+03 9.61365140e+00
1.03700000e+03 9.61371895e+00
1.03800000e+03 9.61385906e+00
1.03900000e+03 9.61391614e+00
1.04000000e+03 9.61389723e+00
1.04100000e+03 9.61396063e+00
1.04200000e+03 9.61409914e+00
1.04300000e+03 9.61417409e+00
1.04400000e+03 9.61418312e+00
1.04500000e+03 9.61418020e+00
1.04600000e+03 9.61434062e+00
1.04700000e+03 9.61437343e+00
1.04800000e+03 9.61434308e+00
1.04900000e+03 9.61439904e+00
1.05000000e+03 9.61451251e+00
1.05100000e+03 9.61455456e+00
1.05200000e+03 9.61457337e+00
1.05300000e+03 9.61462457e+00
1.05400000e+03 9.61472075e+00
1.05500000e+03 9.61473825e+00
1.05600000e+03 9.61486198e+00
1.05700000e+03 9.61495334e+00
1.05800000e+03 9.61498463e+00
1.05900000e+03 9.61510144e+00
1.06000000e+03 9.61509518e+00
1.06100000e+03 9.61513923e+00
1.06200000e+03 9.61518095e+00
1.06300000e+03 9.61524284e+00
1.06400000e+03 9.61531244e+00
1.06500000e+03 9.61533892e+00
1.06600000e+03 9.61541369e+00
1.06700000e+03 9.61546353e+00
1.06800000e+03 9.61545689e+00
1.06900000e+03 9.61546533e+00
1.07000000e+03 9.61552189e+00
1.07100000e+03 9.61559738e+00
1.07200000e+03 9.61566714e+00
1.07300000e+03 9.61570396e+00
1.07400000e+03 9.61573852e+00
1.07500000e+03 9.61582238e+00
1.07600000e+03 9.61579549e+00
1.07700000e+03 9.61587338e+00
1.07800000e+03 9.61590634e+00
1.07900000e+03 9.61593262e+00
1.08000000e+03 9.61609867e+00
1.08100000e+03 9.61602885e+00
1.08200000e+03 9.61604778e+00
1.08300000e+03 9.61611953e+00
1.08400000e+03 9.61621695e+00
1.08500000e+03 9.61626085e+00
1.08600000e+03 9.61637242e+00
1.08700000e+03 9.61640294e+00
1.08800000e+03 9.61640243e+00
1.08900000e+03 9.61655354e+00
1.09000000e+03 9.61664477e+00
1.09100000e+03 9.61657797e+00
1.09200000e+03 9.61664625e+00
1.09300000e+03 9.61669725e+00
1.09400000e+03 9.61676878e+00
1.09500000e+03 9.61684066e+00
1.09600000e+03 9.61687833e+00
1.09700000e+03 9.61683861e+00
1.09800000e+03 9.61695109e+00
1.09900000e+03 9.61708903e+00
1.10000000e+03 9.61700831e+00
1.10100000e+03 9.61709368e+00
1.10200000e+03 9.61720328e+00
1.10300000e+03 9.61715608e+00
1.10400000e+03 9.61720732e+00
1.10500000e+03 9.61717755e+00
1.10600000e+03 9.61730156e+00
1.10700000e+03 9.61735349e+00
1.10800000e+03 9.61745706e+00
1.10900000e+03 9.61741729e+00
1.11000000e+03 9.61749370e+00
1.11100000e+03 9.61755634e+00
1.11200000e+03 9.61763426e+00
1.11300000e+03 9.61765656e+00
1.11400000e+03 9.61761027e+00
1.11500000e+03 9.61774539e+00
1.11600000e+03 9.61782693e+00
1.11700000e+03 9.61790123e+00
1.11800000e+03 9.61786994e+00
1.11900000e+03 9.61791956e+00
1.12000000e+03 9.61802797e+00
1.12100000e+03 9.61809186e+00
1.12200000e+03 9.61806643e+00
1.12300000e+03 9.61813188e+00
1.12400000e+03 9.61825672e+00
1.12500000e+03 9.61829547e+00
1.12600000e+03 9.61825391e+00
1.12700000e+03 9.61832795e+00
1.12800000e+03 9.61840066e+00
1.12900000e+03 9.61844786e+00
1.13000000e+03 9.61853165e+00
1.13100000e+03 9.61853298e+00
1.13200000e+03 9.61858963e+00
1.13300000e+03 9.61856064e+00
1.13400000e+03 9.61865851e+00
1.13500000e+03 9.61868902e+00
1.13600000e+03 9.61881139e+00
1.13700000e+03 9.61885686e+00
1.13800000e+03 9.61889065e+00
1.13900000e+03 9.61887146e+00
1.14000000e+03 9.61896156e+00
1.14100000e+03 9.61897547e+00
1.14200000e+03 9.61900513e+00
1.14300000e+03 9.61899899e+00
1.14400000e+03 9.61912325e+00
1.14500000e+03 9.61917377e+00
1.14600000e+03 9.61921291e+00
1.14700000e+03 9.61923299e+00
1.14800000e+03 9.61930597e+00
1.14900000e+03 9.61938715e+00
1.15000000e+03 9.61941350e+00
1.15100000e+03 9.61943982e+00
1.15200000e+03 9.61948923e+00
1.15300000e+03 9.61944247e+00
1.15400000e+03 9.61958433e+00
1.15500000e+03 9.61965026e+00
1.15600000e+03 9.61965868e+00
1.15700000e+03 9.61971363e+00
1.15800000e+03 9.61982987e+00
1.15900000e+03 9.61975858e+00
1.16000000e+03 9.61977380e+00
1.16100000e+03 9.61975037e+00
1.16200000e+03 9.61991751e+00
1.16300000e+03 9.61998098e+00
1.16400000e+03 9.62003291e+00
1.16500000e+03 9.62007819e+00
1.16600000e+03 9.62013613e+00
1.16700000e+03 9.62021813e+00
1.16800000e+03 9.62029372e+00
1.16900000e+03 9.62017615e+00
1.17000000e+03 9.62024730e+00
1.17100000e+03 9.62042046e+00
1.17200000e+03 9.62052406e+00
1.17300000e+03 9.62042452e+00
1.17400000e+03 9.62049019e+00
1.17500000e+03 9.62060801e+00
1.17600000e+03 9.62065794e+00
1.17700000e+03 9.62073432e+00
1.17800000e+03 9.62069164e+00
1.17900000e+03 9.62084320e+00
1.18000000e+03 9.62088029e+00
1.18100000e+03 9.62090215e+00
1.18200000e+03 9.62092452e+00
1.18300000e+03 9.62098735e+00
1.18400000e+03 9.62106297e+00
1.18500000e+03 9.62105575e+00
1.18600000e+03 9.62110655e+00
1.18700000e+03 9.62117673e+00
1.18800000e+03 9.62125655e+00
1.18900000e+03 9.62127922e+00
1.19000000e+03 9.62126008e+00
1.19100000e+03 9.62132569e+00
1.19200000e+03 9.62133239e+00
1.19300000e+03 9.62141910e+00
1.19400000e+03 9.62150701e+00
1.19500000e+03 9.62150595e+00
1.19600000e+03 9.62165477e+00
1.19700000e+03 9.62168602e+00
1.19800000e+03 9.62171559e+00
1.19900000e+03 9.62175128e+00
1.20000000e+03 9.62178819e+00
1.20100000e+03 9.62176054e+00
1.20200000e+03 9.62186115e+00
1.20300000e+03 9.62200043e+00
1.20400000e+03 9.62209947e+00
1.20500000e+03 9.62216712e+00
1.20600000e+03 9.62223143e+00
1.20700000e+03 9.62223931e+00
1.20800000e+03 9.62225459e+00
1.20900000e+03 9.62227688e+00
1.21000000e+03 9.62229401e+00
1.21100000e+03 9.62233431e+00
1.21200000e+03 9.62235797e+00
1.21300000e+03 9.62238871e+00
1.21400000e+03 9.62242753e+00
1.21500000e+03 9.62241554e+00
1.21600000e+03 9.62243089e+00
1.21700000e+03 9.62246238e+00
1.21800000e+03 9.62248704e+00
1.21900000e+03 9.62253716e+00
1.22000000e+03 9.62255181e+00
1.22100000e+03 9.62255907e+00
1.22200000e+03 9.62258846e+00
1.22300000e+03 9.62260024e+00
1.22400000e+03 9.62262192e+00
1.22500000e+03 9.62263382e+00
1.22600000e+03 9.62266164e+00
1.22700000e+03 9.62265546e+00
1.22800000e+03 9.62267754e+00
1.22900000e+03 9.62267494e+00
1.23000000e+03 9.62269696e+00
1.23100000e+03 9.62270031e+00
1.23200000e+03 9.62272788e+00
1.23300000e+03 9.62274946e+00
1.23400000e+03 9.62275214e+00
1.23500000e+03 9.62275304e+00
1.23600000e+03 9.62276361e+00
1.23700000e+03 9.62278793e+00
1.23800000e+03 9.62279554e+00
1.23900000e+03 9.62280759e+00
1.24000000e+03 9.62283314e+00
1.24100000e+03 9.62282495e+00
1.24200000e+03 9.62283499e+00
1.24300000e+03 9.62285875e+00
1.24400000e+03 9.62287092e+00
1.24500000e+03 9.62288926e+00
1.24600000e+03 9.62288687e+00
1.24700000e+03 9.62289303e+00
1.24800000e+03 9.62292372e+00
1.24900000e+03 9.62292384e+00
1.25000000e+03 9.62295512e+00
1.25100000e+03 9.62294433e+00
1.25200000e+03 9.62294483e+00
1.25300000e+03 9.62295809e+00
1.25400000e+03 9.62296097e+00
1.25500000e+03 9.62298241e+00
1.25600000e+03 9.62300893e+00
1.25700000e+03 9.62299075e+00
1.25800000e+03 9.62300997e+00
1.25900000e+03 9.62300940e+00
1.26000000e+03 9.62303336e+00
1.26100000e+03 9.62303236e+00
1.26200000e+03 9.62305934e+00
1.26300000e+03 9.62306704e+00
1.26400000e+03 9.62307344e+00
1.26500000e+03 9.62305965e+00
1.26600000e+03 9.62308783e+00
1.26700000e+03 9.62311619e+00
1.26800000e+03 9.62310627e+00
1.26900000e+03 9.62311201e+00
1.27000000e+03 9.62313029e+00
1.27100000e+03 9.62316914e+00
1.27200000e+03 9.62317396e+00
1.27300000e+03 9.62317082e+00
1.27400000e+03 9.62318196e+00
1.27500000e+03 9.62318880e+00
1.27600000e+03 9.62321062e+00
1.27700000e+03 9.62321252e+00
1.27800000e+03 9.62322930e+00
1.27900000e+03 9.62322191e+00
1.28000000e+03 9.62324686e+00
1.28100000e+03 9.62324381e+00
1.28200000e+03 9.62324131e+00
1.28300000e+03 9.62326883e+00
1.28400000e+03 9.62328282e+00
1.28500000e+03 9.62330054e+00
1.28600000e+03 9.62330506e+00
1.28700000e+03 9.62330967e+00
1.28800000e+03 9.62332544e+00
1.28900000e+03 9.62333558e+00
1.29000000e+03 9.62335256e+00
1.29100000e+03 9.62335616e+00
1.29200000e+03 9.62334581e+00
1.29300000e+03 9.62336317e+00
1.29400000e+03 9.62338937e+00
1.29500000e+03 9.62338404e+00
1.29600000e+03 9.62338256e+00
1.29700000e+03 9.62340207e+00
1.29800000e+03 9.62342216e+00
1.29900000e+03 9.62344116e+00
1.30000000e+03 9.62344007e+00
1.30100000e+03 9.62344473e+00
1.30200000e+03 9.62344142e+00
1.30300000e+03 9.62348200e+00
1.30400000e+03 9.62351229e+00
1.30500000e+03 9.62348321e+00
1.30600000e+03 9.62349175e+00
1.30700000e+03 9.62350539e+00
1.30800000e+03 9.62353949e+00
1.30900000e+03 9.62354178e+00
1.31000000e+03 9.62356327e+00
1.31100000e+03 9.62355863e+00
1.31200000e+03 9.62356321e+00
1.31300000e+03 9.62357285e+00
1.31400000e+03 9.62360569e+00
1.31500000e+03 9.62360978e+00
1.31600000e+03 9.62360727e+00
1.31700000e+03 9.62362062e+00
1.31800000e+03 9.62360114e+00
1.31900000e+03 9.62364254e+00
1.32000000e+03 9.62366884e+00
1.32100000e+03 9.62366379e+00
1.32200000e+03 9.62367825e+00
1.32300000e+03 9.62370529e+00
1.32400000e+03 9.62369908e+00
1.32500000e+03 9.62368912e+00
1.32600000e+03 9.62371137e+00
1.32700000e+03 9.62370856e+00
1.32800000e+03 9.62373377e+00
1.32900000e+03 9.62373864e+00
1.33000000e+03 9.62372310e+00
1.33100000e+03 9.62372145e+00
1.33200000e+03 9.62375631e+00
1.33300000e+03 9.62375527e+00
1.33400000e+03 9.62377949e+00
1.33500000e+03 9.62377344e+00
1.33600000e+03 9.62378203e+00
1.33700000e+03 9.62378811e+00
1.33800000e+03 9.62381087e+00
1.33900000e+03 9.62384518e+00
1.34000000e+03 9.62383193e+00
1.34100000e+03 9.62383905e+00
1.34200000e+03 9.62384619e+00
1.34300000e+03 9.62386716e+00
1.34400000e+03 9.62387089e+00
1.34500000e+03 9.62388626e+00
1.34600000e+03 9.62390072e+00
1.34700000e+03 9.62392267e+00
1.34800000e+03 9.62392392e+00
1.34900000e+03 9.62392754e+00
1.35000000e+03 9.62395276e+00
1.35100000e+03 9.62392756e+00
1.35200000e+03 9.62393321e+00
1.35300000e+03 9.62392711e+00
1.35400000e+03 9.62395551e+00
1.35500000e+03 9.62395338e+00
1.35600000e+03 9.62397034e+00
1.35700000e+03 9.62399025e+00
1.35800000e+03 9.62400220e+00
1.35900000e+03 9.62400209e+00
1.36000000e+03 9.62402726e+00
1.36100000e+03 9.62405926e+00
1.36200000e+03 9.62405658e+00
1.36300000e+03 9.62406130e+00
1.36400000e+03 9.62407378e+00
1.36500000e+03 9.62406413e+00
1.36600000e+03 9.62409177e+00
1.36700000e+03 9.62409411e+00
1.36800000e+03 9.62412272e+00
1.36900000e+03 9.62411362e+00
1.37000000e+03 9.62415115e+00
1.37100000e+03 9.62414330e+00
1.37200000e+03 9.62416325e+00
1.37300000e+03 9.62417458e+00
1.37400000e+03 9.62417787e+00
1.37500000e+03 9.62418079e+00
1.37600000e+03 9.62421874e+00
1.37700000e+03 9.62422772e+00
1.37800000e+03 9.62419878e+00
1.37900000e+03 9.62421357e+00
1.38000000e+03 9.62422508e+00
1.38100000e+03 9.62423624e+00
1.38200000e+03 9.62424094e+00
1.38300000e+03 9.62423863e+00
1.38400000e+03 9.62426605e+00
1.38500000e+03 9.62430016e+00
1.38600000e+03 9.62430705e+00
1.38700000e+03 9.62432244e+00
1.38800000e+03 9.62434105e+00
1.38900000e+03 9.62433034e+00
1.39000000e+03 9.62433515e+00
1.39100000e+03 9.62435856e+00
1.39200000e+03 9.62433810e+00
1.39300000e+03 9.62437225e+00
1.39400000e+03 9.62437113e+00
1.39500000e+03 9.62438173e+00
1.39600000e+03 9.62439131e+00
1.39700000e+03 9.62439498e+00
1.39800000e+03 9.62441273e+00
1.39900000e+03 9.62442514e+00
1.40000000e+03 9.62444331e+00
1.40100000e+03 9.62442171e+00
1.40200000e+03 9.62442590e+00
1.40300000e+03 9.62445243e+00
1.40400000e+03 9.62449968e+00
1.40500000e+03 9.62450063e+00
1.40600000e+03 9.62450905e+00
1.40700000e+03 9.62451861e+00
1.40800000e+03 9.62452966e+00
1.40900000e+03 9.62452832e+00
1.41000000e+03 9.62453024e+00
1.41100000e+03 9.62452807e+00
1.41200000e+03 9.62453763e+00
1.41300000e+03 9.62454664e+00
1.41400000e+03 9.62455698e+00
1.41500000e+03 9.62456345e+00
1.41600000e+03 9.62456921e+00
1.41700000e+03 9.62458369e+00
1.41800000e+03 9.62458999e+00
1.41900000e+03 9.62459784e+00
1.42000000e+03 9.62459868e+00
1.42100000e+03 9.62459968e+00
1.42200000e+03 9.62460881e+00
1.42300000e+03 9.62460608e+00
1.42400000e+03 9.62460850e+00
1.42500000e+03 9.62461614e+00
1.42600000e+03 9.62461390e+00
1.42700000e+03 9.62462491e+00
1.42800000e+03 9.62462425e+00
1.42900000e+03 9.62463257e+00
1.43000000e+03 9.62463202e+00
1.43100000e+03 9.62463226e+00
1.43200000e+03 9.62462562e+00
1.43300000e+03 9.62463674e+00
1.43400000e+03 9.62464761e+00
1.43500000e+03 9.62464783e+00
1.43600000e+03 9.62464919e+00
1.43700000e+03 9.62464910e+00
1.43800000e+03 9.62465384e+00
1.43900000e+03 9.62466250e+00
1.44000000e+03 9.62465816e+00
1.44100000e+03 9.62465666e+00
1.44200000e+03 9.62466014e+00
1.44300000e+03 9.62466381e+00
1.44400000e+03 9.62466234e+00
1.44500000e+03 9.62466553e+00
1.44600000e+03 9.62466801e+00
1.44700000e+03 9.62467723e+00
1.44800000e+03 9.62467420e+00
1.44900000e+03 9.62467847e+00
1.45000000e+03 9.62468391e+00
1.45100000e+03 9.62467145e+00
1.45200000e+03 9.62467360e+00
1.45300000e+03 9.62468187e+00
1.45400000e+03 9.62468371e+00
1.45500000e+03 9.62468413e+00
1.45600000e+03 9.62467946e+00
1.45700000e+03 9.62468171e+00
1.45800000e+03 9.62468456e+00
1.45900000e+03 9.62468012e+00
1.46000000e+03 9.62469267e+00
1.46100000e+03 9.62469290e+00
1.46200000e+03 9.62469129e+00
1.46300000e+03 9.62468531e+00
1.46400000e+03 9.62468387e+00
1.46500000e+03 9.62468601e+00
1.46600000e+03 9.62468525e+00
1.46700000e+03 9.62469292e+00
1.46800000e+03 9.62470449e+00
1.46900000e+03 9.62470748e+00
1.47000000e+03 9.62470455e+00
1.47100000e+03 9.62470538e+00
1.47200000e+03 9.62470231e+00
1.47300000e+03 9.62470269e+00
1.47400000e+03 9.62470495e+00
1.47500000e+03 9.62470464e+00
1.47600000e+03 9.62470615e+00
1.47700000e+03 9.62471123e+00
1.47800000e+03 9.62470784e+00
1.47900000e+03 9.62469971e+00
1.48000000e+03 9.62471090e+00
1.48100000e+03 9.62471349e+00
1.48200000e+03 9.62471655e+00
1.48300000e+03 9.62472674e+00
1.48400000e+03 9.62472774e+00
1.48500000e+03 9.62472602e+00
1.48600000e+03 9.62472419e+00
1.48700000e+03 9.62472762e+00
1.48800000e+03 9.62472027e+00
1.48900000e+03 9.62472393e+00
1.49000000e+03 9.62473937e+00
1.49100000e+03 9.62473531e+00
1.49200000e+03 9.62473444e+00
1.49300000e+03 9.62473737e+00
1.49400000e+03 9.62473363e+00
1.49500000e+03 9.62474732e+00
1.49600000e+03 9.62474419e+00
1.49700000e+03 9.62474826e+00
1.49800000e+03 9.62475351e+00
1.49900000e+03 9.62476072e+00
1.50000000e+03 9.62476187e+00


==> Figures3/data_new_2.csv <==
x y z
0.000000 0.000000 8.887152
0.000000 0.100000 9.208880
0.000000 0.200000 9.467654
0.000000 0.300000 9.850906
0.000000 0.400000 9.966101
0.000000 0.500000 9.363967
0.000000 0.600000 9.631843
0.000000 0.700000 10.209165
0.000000 0.800000 8.995538
0.000000 0.900000 10.041301
0.000000 1.000000 9.657169
0.000000 1.100000 9.643678
0.000000 1.200000 9.291057
0.000000 1.300000 9.895485
0.000000 1.400000 10.309721
0.000000 1.500000 9.695994
0.000000 1.600000 10.364715
0.000000 1.700000 10.125199
0.000000 1.800000 9.562383
0.000000 1.900000 9.696198
0.000000 2.000000 10.005043
0.000000 2.100000 9.386734
0.000000 2.200000 9.406254
0.000000 2.300000 8.406419
0.000000 2.400000 8.980307
0.000000 2.500000 9.514215
0.000000 2.600000 9.568841
0.000000 2.700000 9.854917
0.000000 2.800000 9.416986
0.000000 2.900000 10.513839
0.000000 3.000000 9.198735
0.000000 3.100000 9.911964
0.000000 3.200000 9.767933
0.000000 3.300000 9.301026
0.000000 3.400000 9.294270
0.000000 3.500000 9.980618
0.000000 3.600000 9.507313
0.000000 3.700000 9.964945
0.000000 3.800000 8.896867
0.000000 3.900000 8.534400
0.000000 4.000000 9.514886
0.000000 4.100000 9.306718
0.000000 4.200000 8.827219
0.000000 4.300000 8.597428
0.000000 4.400000 7.173325
0.000000 4.500000 9.063268
0.000000 4.600000 9.249062
0.000000 4.700000 9.446800
0.000000 4.800000 9.076566
0.000000 4.900000 8.447387
0.000000 5.000000 8.839115
0.100000 0.000000 9.127378
0.100000 0.100000 9.798150
0.100000 0.200000 10.488590
0.100000 0.300000 10.070780
0.100000 0.400000 10.139478
0.100000 0.500000 9.152895
0.100000 0.600000 9.963743
0.100000 0.700000 10.044047
0.100000 0.800000 9.546011
0.100000 0.900000 10.020996
0.100000 1.000000 10.007210
0.100000 1.100000 10.252194
0.100000 1.200000 9.533345
0.100000 1.300000 9.950394
0.100000 1.400000 9.817605
0.100000 1.500000 9.666401
0.100000 1.600000 9.731358
0.100000 1.700000 10.057540
0.100000 1.800000 10.116799
0.100000 1.900000 9.238371
0.100000 2.000000 8.713998
0.100000 2.100000 9.267943
0.100000 2.200000 9.030094
0.100000 2.300000 9.862867
0.100000 2.400000 9.832989
0.100000 2.500000 9.400591
0.100000 2.600000 9.908178
0.100000 2.700000 9.726371
0.100000 2.800000 9.743858
0.100000 2.900000 9.173274
0.100000 3.000000 9.194509
0.100000 3.100000 9.765424
0.100000 3.200000 9.908175
0.100000 3.300000 9.604707
0.100000 3.400000 9.201514
0.100000 3.500000 9.590340
0.100000 3.600000 9.542637
0.100000 3.700000 9.720299
0.100000 3.800000 9.460378
0.100000 3.900000 8.887111
0.100000 4.000000 9.131586
0.100000 4.100000 9.053846
0.100000 4.200000 9.237364
0.100000 4.300000 9.546679
0.100000 4.400000 9.313129
0.100000 4.500000 9.082656
0.100000 4.600000 9.425327
0.100000 4.700000 9.474115
0.100000 4.800000 8.683907
0.100000 4.900000 8.395480
0.100000 5.000000 9.117564
0.200000 0.000000 10.081653
0.200000 0.100000 9.020149
0.200000 0.200000 9.057453
0.200000 0.300000 10.078409
0.200000 0.400000 10.855460
0.200000 0.500000 10.324154
0.200000 0.600000 9.603947
0.200000 0.700000 10.160789
0.200000 0.800000 10.014625
0.200000 0.900000 9.859024
0.200000 1.000000 10.141947
0.200000 1.100000 10.219903
0.200000 1.200000 9.873880
0.200000 1.300000 9.133247
0.200000 1.400000 8.051371
0.200000 1.500000 9.776723
0.200000 1.600000 9.951091
0.200000 1.700000 9.944980
0.200000 1.800000 9.894490
0.200000 1.900000 10.094975
0.200000 2.000000 10.312585
0.200000 2.100000 10.101936
0.200000 2.200000 9.516657
0.200000 2.300000 8.852053
0.200000 2.400000 10.650083
0.200000 2.500000 9.856615
0.200000 2.600000 9.490152
0.200000 2.700000 9.681831
0.200000 2.800000 9.154559
0.200000 2.900000 9.437319
0.200000 3.000000 10.359589
0.200000 3.100000 9.042773
0.200000 3.200000 8.990853
0.200000 3.300000 9.889314
0.200000 3.400000 9.998489
0.200000 3.500000 9.800314
0.200000 3.600000 8.418498
0.200000 3.700000 9.752481
0.200000 3.800000 9.082660
0.200000 3.900000 8.644951
0.200000 4.000000 9.296577
0.200000 4.100000 9.501646
0.200000 4.200000 9.172187
0.200000 4.300000 9.664873
0.200000 4.400000 8.583950
0.200000 4.500000 8.919994
0.200000 4.600000 9.184531
0.200000 4.700000 9.014542
0.200000 4.800000 8.328316
0.200000 4.900000 9.004790
0.200000 5.000000 8.565018
0.300000 0.000000 10.052575
0.300000 0.100000 8.539442
0.300000 0.200000 9.897230
0.300000 0.300000 8.692262
0.300000 0.400000 10.151362
0.300000 0.500000 9.199508
0.300000 0.600000 10.012623
0.300000 0.700000 10.079483
0.300000 0.800000 9.657907
0.300000 0.900000 8.324658
0.300000 1.000000 9.488096
0.300000 1.100000 9.919747
0.300000 1.200000 9.141375
0.300000 1.300000 9.604732
0.300000 1.400000 10.146366
0.300000 1.500000 9.228054
0.300000 1.600000 8.943879
0.300000 1.700000 9.182805
0.300000 1.800000 10.172147
0.300000 1.900000 10.087764
0.300000 2.000000 10.147724
0.300000 2.100000 9.794339
0.300000 2.200000 9.964624
0.300000 2.300000 9.373164
0.300000 2.400000 10.231312
0.300000 2.500000 9.832751
0.300000 2.600000 10.444946
0.300000 2.700000 10.063841
0.300000 2.800000 9.559681
0.300000 2.900000 9.924304
0.300000 3.000000 9.955594
0.300000 3.100000 10.115889
0.300000 3.200000 10.287915
0.300000 3.300000 9.631644
0.300000 3.400000 9.508117
0.300000 3.500000 9.747272
0.300000 3.600000 9.560162
0.300000 3.700000 8.547566
0.300000 3.800000 8.946920
0.300000 3.900000 9.284398
0.300000 4.000000 9.494724
0.300000 4.100000 9.622775
0.300000 4.200000 9.166869
0.300000 4.300000 8.611579
0.300000 4.400000 8.374920
0.300000 4.500000 8.746068
0.300000 4.600000 8.919168
0.300000 4.700000 9.080358
0.300000 4.800000 9.344975
0.300000 4.900000 8.805372
0.300000 5.000000 8.755553
0.400000 0.000000 9.440331
0.400000 0.100000 9.403166
0.400000 0.200000 9.935806
0.400000 0.300000 9.900747
0.400000 0.400000 9.905393
0.400000 0.500000 9.958534
0.400000 0.600000 9.773738
0.400000 0.700000 10.056446
0.400000 0.800000 9.622171
0.400000 0.900000 9.925275
0.400000 1.000000 10.253060
0.400000 1.100000 10.081508
0.400000 1.200000 10.077628
0.400000 1.300000 9.988412
0.400000 1.400000 9.338114
0.400000 1.500000 9.841729
0.400000 1.600000 9.759556
0.400000 1.700000 10.564695
0.400000 1.800000 9.558417
0.400000 1.900000 9.850226
0.400000 2.000000 10.079142
0.400000 2.100000 10.522508
0.400000 2.200000 9.594305
0.400000 2.300000 9.698747
0.400000 2.400000 10.211029
0.400000 2.500000 10.258143
0.400000 2.600000 10.119361
0.400000 2.700000 9.009800
0.400000 2.800000 10.061005
0.400000 2.900000 9.120275
0.400000 3.000000 10.050874
0.400000 3.100000 9.619709
0.400000 3.200000 8.736199
0.400000 3.300000 10.099227
0.400000 3.400000 10.069059
0.400000 3.500000 9.738192
0.400000 3.600000 8.847589
0.400000 3.700000 9.720685
0.400000 3.800000 9.846863
0.400000 3.900000 9.260431
0.400000 4.000000 7.470051
0.400000 4.100000 9.584825
0.400000 4.200000 8.878947
0.400000 4.300000 9.601536
0.400000 4.400000 9.119824
0.400000 4.500000 9.637090
0.400000 4.600000 9.497626
0.400000 4.700000 8.506604
0.400000 4.800000 9.465980
0.400000 4.900000 8.940210
0.400000 5.000000 7.607810
0.500000 0.000000 10.050808
0.500000 0.100000 10.423700
0.500000 0.200000 10.064362
0.500000 0.300000 10.612742
0.500000 0.400000 8.947887
0.500000 0.500000 9.235355
0.500000 0.600000 9.888645
0.500000 0.700000 9.398276
0.500000 0.800000 9.307289
0.500000 0.900000 9.270016
0.500000 1.000000 8.956301
0.500000 1.100000 10.220764
0.500000 1.200000 9.614548
0.500000 1.300000 10.144468
0.500000 1.400000 10.399611
0.500000 1.500000 9.646786
0.500000 1.600000 10.377154
0.500000 1.700000 9.014985
0.500000 1.800000 9.684837
0.500000 1.900000 10.233998
0.500000 2.000000 10.262987
0.500000 2.100000 9.967260
0.500000 2.200000 10.277018
0.500000 2.300000 10.294795
0.500000 2.400000 10.311917
0.500000 2.500000 10.442227
0.500000 2.600000 9.771628
0.500000 2.700000 10.082454
0.500000 2.800000 9.517282
0.500000 2.900000 9.018705
0.500000 3.000000 9.664696
0.500000 3.100000 9.239293
0.500000 3.200000 9.017046
0.500000 3.300000 9.560009
0.500000 3.400000 9.282218
0.500000 3.500000 9.996592
0.500000 3.600000 10.136794
0.500000 3.700000 9.304002
0.500000 3.800000 9.192228
0.500000 3.900000 9.472825
0.500000 4.000000 9.309102
0.500000 4.100000 9.556294
0.500000 4.200000 8.952399
0.500000 4.300000 9.764472
0.500000 4.400000 9.019306
0.500000 4.500000 9.550340
0.500000 4.600000 9.217548
0.500000 4.700000 7.981732
0.500000 4.800000 8.184864
0.500000 4.900000 9.166274
0.500000 5.000000 8.727065
0.600000 0.000000 8.588496
0.600000 0.100000 10.021073
0.600000 0.200000 9.906407
0.600000 0.300000 10.231123
0.600000 0.400000 10.176790
0.600000 0.500000 10.165529
0.600000 0.600000 9.879950
0.600000 0.700000 9.910556
0.600000 0.800000 9.961506
0.600000 0.900000 9.795542
0.600000 1.000000 10.472933
0.600000 1.100000 10.022551
0.600000 1.200000 9.826041
0.600000 1.300000 9.605079
0.600000 1.400000 10.045363
0.600000 1.500000 9.117142
0.600000 1.600000 10.288701
0.600000 1.700000 10.132915
0.600000 1.800000 9.966695
0.600000 1.900000 9.743568
0.600000 2.000000 10.362138
0.600000 2.100000 10.288528
0.600000 2.200000 9.918193
0.600000 2.300000 9.400128
0.600000 2.400000 9.319979
0.600000 2.500000 10.111123
0.600000 2.600000 10.609258
0.600000 2.700000 8.493362
0.600000 2.800000 9.988051
0.600000 2.900000 9.263458
0.600000 3.000000 9.984114
0.600000 3.100000 10.245472
0.600000 3.200000 9.962286
0.600000 3.300000 9.218485
0.600000 3.400000 8.849372
0.600000 3.500000 9.622165
0.600000 3.600000 9.813575
0.600000 3.700000 10.011705
0.600000 3.800000 8.976903
0.600000 3.900000 8.643149
0.600000 4.000000 8.716396
0.600000 4.100000 9.371142
0.600000 4.200000 9.357839
0.600000 4.300000 9.624663
0.600000 4.400000 9.209021
0.600000 4.500000 9.487787
0.600000 4.600000 9.444199
0.600000 4.700000 9.266619
0.600000 4.800000 9.523869
0.600000 4.900000 9.073878
0.600000 5.000000 9.335020
0.700000 0.000000 10.071769
0.700000 0.100000 10.068698
0.700000 0.200000 9.659393
0.700000 0.300000 9.893334
0.700000 0.400000 9.969003
0.700000 0.500000 9.536184
0.700000 0.600000 8.758453
0.700000 0.700000 10.433353
0.700000 0.800000 10.571860
0.700000 0.900000 9.754611
0.700000 1.000000 7.799645
0.700000 1.100000 10.134853
0.700000 1.200000 9.239095
0.700000 1.300000 8.912925
0.700000 1.400000 10.276861
0.700000 1.500000 10.461536
0.700000 1.600000 9.976104
0.700000 1.700000 9.640877
0.700000 1.800000 10.040462
0.700000 1.900000 10.285047
0.700000 2.000000 8.537908
0.700000 2.100000 9.312973
0.700000 2.200000 10.424034
0.700000 2.300000 10.185190
0.700000 2.400000 8.261804
0.700000 2.500000 9.835310
0.700000 2.600000 9.039170
0.700000 2.700000 9.291597
0.700000 2.800000 9.644607
0.700000 2.900000 10.198692
0.700000 3.000000 10.189593
0.700000 3.100000 9.600000
0.700000 3.200000 9.104133
0.700000 3.300000 9.603310
0.700000 3.400000 10.152877
0.700000 3.500000 10.171499
0.700000 3.600000 10.131733
0.700000 3.700000 8.286139
0.700000 3.800000 7.449220
0.700000 3.900000 7.624725
0.700000 4.000000 7.855860
0.700000 4.100000 8.992232
0.700000 4.200000 9.918334
0.700000 4.300000 9.706870
0.700000 4.400000 9.483527
0.700000 4.500000 9.660612
0.700000 4.600000 9.610573
0.700000 4.700000 8.948720
0.700000 4.800000 8.565467
0.700000 4.900000 8.628797
0.700000 5.000000 8.520026
0.800000 0.000000 10.384778
0.800000 0.100000 9.848954
0.800000 0.200000 9.637132
0.800000 0.300000 9.489000
0.800000 0.400000 10.210936
0.800000 0.500000 10.099765
0.800000 0.600000 10.164692
0.800000 0.700000 10.420183
0.800000 0.800000 10.552694
0.800000 0.900000 10.111809
0.800000 1.000000 10.058134
0.800000 1.100000 9.666912
0.800000 1.200000 10.423937
0.800000 1.300000 10.295535
0.800000 1.400000 9.167602
0.800000 1.500000 10.108754
0.800000 1.600000 10.042912
0.800000 1.700000 6.632098
0.800000 1.800000 10.176583
0.800000 1.900000 10.322605
0.800000 2.000000 10.155571
0.800000 2.100000 8.893260
0.800000 2.200000 10.280487
0.800000 2.300000 10.365457
0.800000 2.400000 10.388562
0.800000 2.500000 10.098080
0.800000 2.600000 10.157655
0.800000 2.700000 9.976104
0.800000 2.800000 10.220110
0.800000 2.900000 9.903531
0.800000 3.000000 10.158489
0.800000 3.100000 10.193575
0.800000 3.200000 9.934545
0.800000 3.300000 9.985450
0.800000 3.400000 9.937528
0.800000 3.500000 8.638124
0.800000 3.600000 9.469695
0.800000 3.700000 8.736255
0.800000 3.800000 9.875102
0.800000 3.900000 9.636922
0.800000 4.000000 8.854755
0.800000 4.100000 9.268231
0.800000 4.200000 9.659716
0.800000 4.300000 9.548944
0.800000 4.400000 9.191601
0.800000 4.500000 9.446017
0.800000 4.600000 9.423858
0.800000 4.700000 9.004894
0.800000 4.800000 9.070391
0.800000 4.900000 8.770454
0.800000 5.000000 9.278557
0.900000 0.000000 10.225963
0.900000 0.100000 9.807885
0.900000 0.200000 10.026477
0.900000 0.300000 9.855156
0.900000 0.400000 10.287926
0.900000 0.500000 9.411755
0.900000 0.600000 9.093961
0.900000 0.700000 10.424797
0.900000 0.800000 10.603029
0.900000 0.900000 10.462288
0.900000 1.000000 10.536460
0.900000 1.100000 10.190914
0.900000 1.200000 10.509516
0.900000 1.300000 10.456632
0.900000 1.400000 10.442785
0.900000 1.500000 10.131400
0.900000 1.600000 10.424210
0.900000 1.700000 10.226780
0.900000 1.800000 10.405983
0.900000 1.900000 10.073035
0.900000 2.000000 10.202300
0.900000 2.100000 10.354969
0.900000 2.200000 10.125089
0.900000 2.300000 9.750525
0.900000 2.400000 10.434174
0.900000 2.500000 10.412478
0.900000 2.600000 9.646861
0.900000 2.700000 9.844370
0.900000 2.800000 10.247766
0.900000 2.900000 8.874702
0.900000 3.000000 10.270586
0.900000 3.100000 9.741051
0.900000 3.200000 10.101022
0.900000 3.300000 10.046278
0.900000 3.400000 10.058094
0.900000 3.500000 10.062375
0.900000 3.600000 10.160293
0.900000 3.700000 9.932614
0.900000 3.800000 8.545931
0.900000 3.900000 8.891346
0.900000 4.000000 9.053699
0.900000 4.100000 9.915026
0.900000 4.200000 9.609752
0.900000 4.300000 9.538661
0.900000 4.400000 9.677758
0.900000 4.500000 9.558370
0.900000 4.600000 9.602004
0.900000 4.700000 9.379142
0.900000 4.800000 9.202163
0.900000 4.900000 9.234123
0.900000 5.000000 9.043846
1.000000 0.000000 10.274229
1.000000 0.100000 10.516599
1.000000 0.200000 10.339853
1.000000 0.300000 9.689663
1.000000 0.400000 10.458187
1.000000 0.500000 9.151820
1.000000 0.600000 9.858323
1.000000 0.700000 10.475585
1.000000 0.800000 10.233353
1.000000 0.900000 10.565766
1.000000 1.000000 9.674860
1.000000 1.100000 10.738272
1.000000 1.200000 9.591072
1.000000 1.300000 10.355964
1.000000 1.400000 10.568887
1.000000 1.500000 9.515568
1.000000 1.600000 9.886717
1.000000 1.700000 10.620813
1.000000 1.800000 9.116814
1.000000 1.900000 10.409639
1.000000 2.000000 10.491637
1.000000 2.100000 10.056185
1.000000 2.200000 9.399945
1.000000 2.300000 10.495875
1.000000 2.400000 10.651577
1.000000 2.500000 10.151406
1.000000 2.600000 10.272299
1.000000 2.700000 10.528937
1.000000 2.800000 10.110650
1.000000 2.900000 8.737562
1.000000 3.000000 10.175402
1.000000 3.100000 10.130374
1.000000 3.200000 10.147775
1.000000 3.300000 10.079461
1.000000 3.400000 10.040675
1.000000 3.500000 9.824826
1.000000 3.600000 9.242016
1.000000 3.700000 9.387133
1.000000 3.800000 9.726258
1.000000 3.900000 9.136518
1.000000 4.000000 9.539186
1.000000 4.100000 8.633456
1.000000 4.200000 9.699123
1.000000 4.300000 9.934986
1.000000 4.400000 8.607557
1.000000 4.500000 9.388012
1.000000 4.600000 9.571958
1.000000 4.700000 9.086154
1.000000 4.800000 9.394755
1.000000 4.900000 9.259653
1.000000 5.000000 8.292901
1.100000 0.000000 10.219119
1.100000 0.100000 9.236153
1.100000 0.200000 9.985879
1.100000 0.300000 10.309879
1.100000 0.400000 10.293378
1.100000 0.500000 10.379501
1.100000 0.600000 10.014664
1.100000 0.700000 10.006869
1.100000 0.800000 10.557846
1.100000 0.900000 10.230788
1.100000 1.000000 10.165362
1.100000 1.100000 10.551426
1.100000 1.200000 10.741991
1.100000 1.300000 9.976295
1.100000 1.400000 10.164859
1.100000 1.500000 9.827071
1.100000 1.600000 10.805459
1.100000 1.700000 10.237453
1.100000 1.800000 10.315420
1.100000 1.900000 10.513661
1.100000 2.000000 10.048587
1.100000 2.100000 10.407340
1.100000 2.200000 10.363337
1.100000 2.300000 10.089298
1.100000 2.400000 10.102386
1.100000 2.500000 10.132747
1.100000 2.600000 10.158905
1.100000 2.700000 9.020718
1.100000 2.800000 9.630706
1.100000 2.900000 9.965532
1.100000 3.000000 10.244811
1.100000 3.100000 9.822491
1.100000 3.200000 10.028823
1.100000 3.300000 9.861542
1.100000 3.400000 9.157149
1.100000 3.500000 10.392287
1.100000 3.600000 9.878993
1.100000 3.700000 9.982861
1.100000 3.800000 9.219353
1.100000 3.900000 10.163317
1.100000 4.000000 9.913915
1.100000 4.100000 9.832699
1.100000 4.200000 9.682149
1.100000 4.300000 9.792419
1.100000 4.400000 9.774622
1.100000 4.500000 9.569765
1.100000 4.600000 9.608621
1.100000 4.700000 9.068424
1.100000 4.800000 9.533401
1.100000 4.900000 9.386888
1.100000 5.000000 9.459687
1.200000 0.000000 10.459313
1.200000 0.100000 10.305714
1.200000 0.200000 9.922252
1.200000 0.300000 9.794959
1.200000 0.400000 10.739366
1.200000 0.500000 10.806407
1.200000 0.600000 10.280050
1.200000 0.700000 9.868105
1.200000 0.800000 9.296405
1.200000 0.900000 10.505327
1.200000 1.000000 10.766559
1.200000 1.100000 9.634929
1.200000 1.200000 10.653115
1.200000 1.300000 10.413687
1.200000 1.400000 10.106426
1.200000 1.500000 10.407146
1.200000 1.600000 10.182997
1.200000 1.700000 10.723611
1.200000 1.800000 10.362794
1.200000 1.900000 10.577470
1.200000 2.000000 10.618005
1.200000 2.100000 10.727958
1.200000 2.200000 10.025881
1.200000 2.300000 9.801197
1.200000 2.400000 10.829954
1.200000 2.500000 10.277825
1.200000 2.600000 9.198584
1.200000 2.700000 10.000178
1.200000 2.800000 10.013578
1.200000 2.900000 10.515035
1.200000 3.000000 9.897644
1.200000 3.100000 9.694539
1.200000 3.200000 10.264950
1.200000 3.300000 9.932195
1.200000 3.400000 8.950260
1.200000 3.500000 9.705894
1.200000 3.600000 10.158753
1.200000 3.700000 9.939398
1.200000 3.800000 9.484149
1.200000 3.900000 9.780216
1.200000 4.000000 9.874606
1.200000 4.100000 9.605739
1.200000 4.200000 9.676890
1.200000 4.300000 9.643836
1.200000 4.400000 8.956785
1.200000 4.500000 8.589374
1.200000 4.600000 9.342100
1.200000 4.700000 8.389499
1.200000 4.800000 8.366940
1.200000 4.900000 8.640225
1.200000 5.000000 9.065766
1.300000 0.000000 10.386935
1.300000 0.100000 10.599418
1.300000 0.200000 10.793187
1.300000 0.300000 10.391316
1.300000 0.400000 10.095973
1.300000 0.500000 10.381931
1.300000 0.600000 10.900927
1.300000 0.700000 10.282554
1.300000 0.800000 9.098106
1.300000 0.900000 9.809171
1.300000 1.000000 10.730662
1.300000 1.100000 10.037751
1.300000 1.200000 10.605473
1.300000 1.300000 10.584722
1.300000 1.400000 10.518184
1.300000 1.500000 10.742763
1.300000 1.600000 10.445948
1.300000 1.700000 10.134998
1.300000 1.800000 10.471359
1.300000 1.900000 10.420642
1.300000 2.000000 10.381534
1.300000 2.100000 10.156189
1.300000 2.200000 10.139058
1.300000 2.300000 10.519641
1.300000 2.400000 9.427099
1.300000 2.500000 10.092722
1.300000 2.600000 10.415828
1.300000 2.700000 10.247371
1.300000 2.800000 10.512960
1.300000 2.900000 9.567430
1.300000 3.000000 9.960903
1.300000 3.100000 9.133219
1.300000 3.200000 10.033311
1.300000 3.300000 9.842637
1.300000 3.400000 9.744146
1.300000 3.500000 10.345843
1.300000 3.600000 10.208965
1.300000 3.700000 8.894346
1.300000 3.800000 9.317177
1.300000 3.900000 9.803187
1.300000 4.000000 9.402296
1.300000 4.100000 9.118617
1.300000 4.200000 9.710828
1.300000 4.300000 8.941716
1.300000 4.400000 9.716433
1.300000 4.500000 9.650962
1.300000 4.600000 9.340995
1.300000 4.700000 9.823019
1.300000 4.800000 9.665199
1.300000 4.900000 9.267514
1.300000 5.000000 9.561841
1.400000 0.000000 10.638908
1.400000 0.100000 10.782888
1.400000 0.200000 9.826774
1.400000 0.300000 10.375328
1.400000 0.400000 10.206670
1.400000 0.500000 10.234999
1.400000 0.600000 9.885822
1.400000 0.700000 10.305703
1.400000 0.800000 10.773572
1.400000 0.900000 10.810054
1.400000 1.000000 10.127603
1.400000 1.100000 10.540131
1.400000 1.200000 10.825204
1.400000 1.300000 10.215113
1.400000 1.400000 10.484093
1.400000 1.500000 10.611340
1.400000 1.600000 10.387861
1.400000 1.700000 10.241459
1.400000 1.800000 10.298289
1.400000 1.900000 10.779427
1.400000 2.000000 9.445965
1.400000 2.100000 10.631603
1.400000 2.200000 10.353398
1.400000 2.300000 10.714266
1.400000 2.400000 10.256962
1.400000 2.500000 10.459437
1.400000 2.600000 10.028126
1.400000 2.700000 10.864912
1.400000 2.800000 10.052924
1.400000 2.900000 9.860876
1.400000 3.000000 9.942693
1.400000 3.100000 9.825286
1.400000 3.200000 9.215026
1.400000 3.300000 9.671175
1.400000 3.400000 8.419744
1.400000 3.500000 9.584061
1.400000 3.600000 10.363773
1.400000 3.700000 10.110025
1.400000 3.800000 10.315898
1.400000 3.900000 9.729849
1.400000 4.000000 9.999539
1.400000 4.100000 9.581325
1.400000 4.200000 10.011995
1.400000 4.300000 9.818159
1.400000 4.400000 9.862055
1.400000 4.500000 9.593743
1.400000 4.600000 9.549814
1.400000 4.700000 9.569802
1.400000 4.800000 8.171078
1.400000 4.900000 9.529439
1.400000 5.000000 7.972415
1.500000 0.000000 9.834913
1.500000 0.100000 10.315231
1.500000 0.200000 10.539886
1.500000 0.300000 10.265554
1.500000 0.400000 9.542881
1.500000 0.500000 10.056333
1.500000 0.600000 10.930729
1.500000 0.700000 10.785399
1.500000 0.800000 10.660024
1.500000 0.900000 10.909888
1.500000 1.000000 9.629327
1.500000 1.100000 10.177328
1.500000 1.200000 10.409097
1.500000 1.300000 10.507118
1.500000 1.400000 10.595851
1.500000 1.500000 10.606821
1.500000 1.600000 10.479513
1.500000 1.700000 10.698257
1.500000 1.800000 8.743648
1.500000 1.900000 10.764385
1.500000 2.000000 10.057441
1.500000 2.100000 10.721691
1.500000 2.200000 10.762245
1.500000 2.300000 10.335506
1.500000 2.400000 9.898094
1.500000 2.500000 10.986794
1.500000 2.600000 10.412526
1.500000 2.700000 10.776780
1.500000 2.800000 10.367733
1.500000 2.900000 10.688096
1.500000 3.000000 9.800291
1.500000 3.100000 10.120878
1.500000 3.200000 9.573549
1.500000 3.300000 9.826398
1.500000 3.400000 10.206657
1.500000 3.500000 9.375911
1.500000 3.600000 8.675577
1.500000 3.700000 9.901911
1.500000 3.800000 10.298368
1.500000 3.900000 9.675126
1.500000 4.000000 10.028180
1.500000 4.100000 9.270612
1.500000 4.200000 9.790440
1.500000 4.300000 9.761044
1.500000 4.400000 9.539710
1.500000 4.500000 9.784739
1.500000 4.600000 9.900779
1.500000 4.700000 9.819027
1.500000 4.800000 9.062109
1.500000 4.900000 9.314503
1.500000 5.000000 8.984915
1.600000 0.000000 9.507838
1.600000 0.100000 10.185139
1.600000 0.200000 11.006114
1.600000 0.300000 10.060432
1.600000 0.400000 10.402582
1.600000 0.500000 10.393360
1.600000 0.600000 10.780249
1.600000 0.700000 10.567007
1.600000 0.800000 10.449055
1.600000 0.900000 10.270531
1.600000 1.000000 10.752903
1.600000 1.100000 10.769859
1.600000 1.200000 9.942482
1.600000 1.300000 10.077751
1.600000 1.400000 10.803553
1.600000 1.500000 10.082182
1.600000 1.600000 10.183533
1.600000 1.700000 10.853196
1.600000 1.800000 10.170346
1.600000 1.900000 10.286117
1.600000 2.000000 10.136986
1.600000 2.100000 10.664832
1.600000 2.200000 9.422653
1.600000 2.300000 9.638630
1.600000 2.400000 10.000000
1.600000 2.500000 10.254864
1.600000 2.600000 10.083558
1.600000 2.700000 10.323934
1.600000 2.800000 10.744444
1.600000 2.900000 10.309000
1.600000 3.000000 10.445649
1.600000 3.100000 10.631107
1.600000 3.200000 9.074930
1.600000 3.300000 10.108730
1.600000 3.400000 10.337218
1.600000 3.500000 10.415409
1.600000 3.600000 10.006325
1.600000 3.700000 9.186507
1.600000 3.800000 9.345620
1.600000 3.900000 10.279891
1.600000 4.000000 9.508681
1.600000 4.100000 9.536228
1.600000 4.200000 10.010944
1.600000 4.300000 9.580672
1.600000 4.400000 9.837043
1.600000 4.500000 9.455713
1.600000 4.600000 9.568358
1.600000 4.700000 8.978715
1.600000 4.800000 8.478176
1.600000 4.900000 9.548683
1.600000 5.000000 9.022156
1.700000 0.000000 10.996399
1.700000 0.100000 10.703368
1.700000 0.200000 10.572422
1.700000 0.300000 10.021761
1.700000 0.400000 11.099402
1.700000 0.500000 8.602791
1.700000 0.600000 10.307880
1.700000 0.700000 10.602999
1.700000 0.800000 10.521088
1.700000 0.900000 10.968611
1.700000 1.000000 10.624511
1.700000 1.100000 10.458738
1.700000 1.200000 10.849081
1.700000 1.300000 10.303709
1.700000 1.400000 10.915313
1.700000 1.500000 10.758979
1.700000 1.600000 10.249738
1.700000 1.700000 10.893408
1.700000 1.800000 10.356307
1.700000 1.900000 10.379832
1.700000 2.000000 10.577076
1.700000 2.100000 10.914858
1.700000 2.200000 10.000253
1.700000 2.300000 9.147688
1.700000 2.400000 10.627281
1.700000 2.500000 10.733522
1.700000 2.600000 10.819818
1.700000 2.700000 9.058941
1.700000 2.800000 10.406685
1.700000 2.900000 9.682140
1.700000 3.000000 9.815426
1.700000 3.100000 10.517029
1.700000 3.200000 10.322631
1.700000 3.300000 9.596410
1.700000 3.400000 10.024759
1.700000 3.500000 9.963619
1.700000 3.600000 9.612715
1.700000 3.700000 10.196128
1.700000 3.800000 10.106440
1.700000 3.900000 9.861775
1.700000 4.000000 9.959848
1.700000 4.100000 9.755611
1.700000 4.200000 10.098303
1.700000 4.300000 9.269286
1.700000 4.400000 9.814431
1.700000 4.500000 9.271360
1.700000 4.600000 9.993024
1.700000 4.700000 8.261437
1.700000 4.800000 9.653749
1.700000 4.900000 7.920813
1.700000 5.000000 9.259409
1.800000 0.000000 10.716645
1.800000 0.100000 10.706276
1.800000 0.200000 10.348289
1.800000 0.300000 10.474053
1.800000 0.400000 10.977580
1.800000 0.500000 9.723344
1.800000 0.600000 10.360092
1.800000 0.700000 10.599361
1.800000 0.800000 10.735688
1.800000 0.900000 11.055353
1.800000 1.000000 11.065090
1.800000 1.100000 10.428969
1.800000 1.200000 9.943351
1.800000 1.300000 10.937900
1.800000 1.400000 10.482636
1.800000 1.500000 10.404818
1.800000 1.600000 10.410453
1.800000 1.700000 10.701959
1.800000 1.800000 10.138307
1.800000 1.900000 10.820509
1.800000 2.000000 10.421889
1.800000 2.100000 10.473882
1.800000 2.200000 10.675035
1.800000 2.300000 10.359155
1.800000 2.400000 11.066191
1.800000 2.500000 9.860094
1.800000 2.600000 10.603247
1.800000 2.700000 10.971342
1.800000 2.800000 10.385839
1.800000 2.900000 9.910514
1.800000 3.000000 10.046830
1.800000 3.100000 10.447048
1.800000 3.200000 9.672047
1.800000 3.300000 9.850289
1.800000 3.400000 10.467847
1.800000 3.500000 10.176637
1.800000 3.600000 10.533381
1.800000 3.700000 10.218691
1.800000 3.800000 9.503014
1.800000 3.900000 9.257170
1.800000 4.000000 9.619911
1.800000 4.100000 9.958848
1.800000 4.200000 9.847172
1.800000 4.300000 9.983944
1.800000 4.400000 9.331439
1.800000 4.500000 9.756441
1.800000 4.600000 9.422654
1.800000 4.700000 9.142469
1.800000 4.800000 9.232758
1.800000 4.900000 9.348167
1.800000 5.000000 6.859361
1.900000 0.000000 10.736743
1.900000 0.100000 10.367618
1.900000 0.200000 10.295506
1.900000 0.300000 10.087032
1.900000 0.400000 10.643882
1.900000 0.500000 10.829103
1.900000 0.600000 10.686421
1.900000 0.700000 10.874665
1.900000 0.800000 10.530366
1.900000 0.900000 10.141443
1.900000 1.000000 10.832258
1.900000 1.100000 10.269046
1.900000 1.200000 11.045841
1.900000 1.300000 10.877461
1.900000 1.400000 10.644622
1.900000 1.500000 10.871386
1.900000 1.600000 10.194087
1.900000 1.700000 10.697392
1.900000 1.800000 10.716992
1.900000 1.900000 10.479878
1.900000 2.000000 10.826460
1.900000 2.100000 9.526750
1.900000 2.200000 9.941120
1.900000 2.300000 10.145864
1.900000 2.400000 10.873462
1.900000 2.500000 10.699462
1.900000 2.600000 10.771823
1.900000 2.700000 9.997665
1.900000 2.800000 10.727592
1.900000 2.900000 10.889010
1.900000 3.000000 10.511876
1.900000 3.100000 10.652928
1.900000 3.200000 9.669052
1.900000 3.300000 10.559413
1.900000 3.400000 10.440748
1.900000 3.500000 10.336515
1.900000 3.600000 10.366847
1.900000 3.700000 10.446169
1.900000 3.800000 10.119722
1.900000 3.900000 10.327358
1.900000 4.000000 10.186666
1.900000 4.100000 10.090253
1.900000 4.200000 9.987511
1.900000 4.300000 9.658603
1.900000 4.400000 8.213842
1.900000 4.500000 10.080793
1.900000 4.600000 9.812177
1.900000 4.700000 9.680957
1.900000 4.800000 9.142927
1.900000 4.900000 9.403593
1.900000 5.000000 9.169029
2.000000 0.000000 9.881141
2.000000 0.100000 11.181933
2.000000 0.200000 10.539139
2.000000 0.300000 10.554756
2.000000 0.400000 10.047718
2.000000 0.500000 10.597244
2.000000 0.600000 11.126214
2.000000 0.700000 10.486394
2.000000 0.800000 10.430402
2.000000 0.900000 10.688647
2.000000 1.000000 10.041061
2.000000 1.100000 11.105270
2.000000 1.200000 11.167905
2.000000 1.300000 10.277171
2.000000 1.400000 10.155195
2.000000 1.500000 10.994881
2.000000 1.600000 10.502544
2.000000 1.700000 9.710581
2.000000 1.800000 8.892438
2.000000 1.900000 10.326184
2.000000 2.000000 10.131820
2.000000 2.100000 9.966001
2.000000 2.200000 10.947592
2.000000 2.300000 10.860651
2.000000 2.400000 10.961264
2.000000 2.500000 11.066865
2.000000 2.600000 9.759527
2.000000 2.700000 10.779075
2.000000 2.800000 9.661392
2.000000 2.900000 10.734464
2.000000 3.000000 10.609326
2.000000 3.100000 9.781682
2.000000 3.200000 10.525610
2.000000 3.300000 10.563699
2.000000 3.400000 10.516981
2.000000 3.500000 10.094031
2.000000 3.600000 9.584262
2.000000 3.700000 9.612324
2.000000 3.800000 10.210579
2.000000 3.900000 9.969040
2.000000 4.000000 9.711211
2.000000 4.100000 9.557005
2.000000 4.200000 9.577254
2.000000 4.300000 9.524797
2.000000 4.400000 9.572097
2.000000 4.500000 9.683859
2.000000 4.600000 9.073088
2.000000 4.700000 9.318270
2.000000 4.800000 9.273497
2.000000 4.900000 8.963389
2.000000 5.000000 9.038269
2.100000 0.000000 10.929131
2.100000 0.100000 10.240449
2.100000 0.200000 9.696018
2.100000 0.300000 10.593222
2.100000 0.400000 10.986825
2.100000 0.500000 10.397151
2.100000 0.600000 11.162498
2.100000 0.700000 10.551421
2.100000 0.800000 10.507079
2.100000 0.900000 10.533659
2.100000 1.000000 9.680255
2.100000 1.100000 10.654627
2.100000 1.200000 11.111711
2.100000 1.300000 9.326979
2.100000 1.400000 11.063219
2.100000 1.500000 10.217228
2.100000 1.600000 9.611061
2.100000 1.700000 10.033212
2.100000 1.800000 10.906423
2.100000 1.900000 10.917518
2.100000 2.000000 11.105655
2.100000 2.100000 10.517766
2.100000 2.200000 10.827074
2.100000 2.300000 11.010858
2.100000 2.400000 10.149205
2.100000 2.500000 10.073764
2.100000 2.600000 10.383412
2.100000 2.700000 9.778888
2.100000 2.800000 10.266261
2.100000 2.900000 10.089208
2.100000 3.000000 10.359939
2.100000 3.100000 10.236756
2.100000 3.200000 10.553361
2.100000 3.300000 10.456897
2.100000 3.400000 10.583998
2.100000 3.500000 8.437934
2.100000 3.600000 10.027929
2.100000 3.700000 10.040820
2.100000 3.800000 10.168128
2.100000 3.900000 10.244902
2.100000 4.000000 9.929381
2.100000 4.100000 9.795565
2.100000 4.200000 9.498743
2.100000 4.300000 9.830589
2.100000 4.400000 9.436041
2.100000 4.500000 9.548564
2.100000 4.600000 9.574901
2.100000 4.700000 9.327792
2.100000 4.800000 9.769298
2.100000 4.900000 9.089314
2.100000 5.000000 9.094908
2.200000 0.000000 10.742585
2.200000 0.100000 10.920472
2.200000 0.200000 10.901925
2.200000 0.300000 11.062285
2.200000 0.400000 11.219999
2.200000 0.500000 10.628114
2.200000 0.600000 10.875190
2.200000 0.700000 10.843159
2.200000 0.800000 9.187038
2.200000 0.900000 11.043555
2.200000 1.000000 10.983277
2.200000 1.100000 10.685756
2.200000 1.200000 10.954608
2.200000 1.300000 9.678325
2.200000 1.400000 9.914170
2.200000 1.500000 10.427355
2.200000 1.600000 11.116467
2.200000 1.700000 11.091375
2.200000 1.800000 9.970382
2.200000 1.900000 10.448065
2.200000 2.000000 10.408844
2.200000 2.100000 9.812831
2.200000 2.200000 10.887387
2.200000 2.300000 9.824705
2.200000 2.400000 11.132520
2.200000 2.500000 10.235987
2.200000 2.600000 10.936890
2.200000 2.700000 8.867226
2.200000 2.800000 9.812037
2.200000 2.900000 10.798055
2.200000 3.000000 9.453650
2.200000 3.100000 10.565510
2.200000 3.200000 10.736814
2.200000 3.300000 9.212260
2.200000 3.400000 9.778200
2.200000 3.500000 10.225157
2.200000 3.600000 9.232508
2.200000 3.700000 10.318992
2.200000 3.800000 10.126826
2.200000 3.900000 10.192055
2.200000 4.000000 10.281849
2.200000 4.100000 8.879268
2.200000 4.200000 9.294727
2.200000 4.300000 9.484216
2.200000 4.400000 9.188645
2.200000 4.500000 9.560262
2.200000 4.600000 9.847505
2.200000 4.700000 9.289329
2.200000 4.800000 8.253832
2.200000 4.900000 8.828550
2.200000 5.000000 9.545627
2.300000 0.000000 10.073677
2.300000 0.100000 10.711173
2.300000 0.200000 10.633605
2.300000 0.300000 10.838157
2.300000 0.400000 10.756829
2.300000 0.500000 10.406870
2.300000 0.600000 10.604276
2.300000 0.700000 10.240732
2.300000 0.800000 10.342802
2.300000 0.900000 10.133919
2.300000 1.000000 10.688359
2.300000 1.100000 9.980954
2.300000 1.200000 10.246608
2.300000 1.300000 10.865112
2.300000 1.400000 10.210649
2.300000 1.500000 9.639827
2.300000 1.600000 11.220186
2.300000 1.700000 10.266048
2.300000 1.800000 10.887648
2.300000 1.900000 10.588824
2.300000 2.000000 10.659334
2.300000 2.100000 11.109658
2.300000 2.200000 10.002401
2.300000 2.300000 10.671368
2.300000 2.400000 10.420325
2.300000 2.500000 10.784677
2.300000 2.600000 11.002901
2.300000 2.700000 10.429389
2.300000 2.800000 10.841709
2.300000 2.900000 9.685461
2.300000 3.000000 9.343546
2.300000 3.100000 10.147213
2.300000 3.200000 10.661787
2.300000 3.300000 10.544289
2.300000 3.400000 9.833795
2.300000 3.500000 9.765949
2.300000 3.600000 7.716452
2.300000 3.700000 10.397168
2.300000 3.800000 10.467246
2.300000 3.900000 10.304025
2.300000 4.000000 9.807521
2.300000 4.100000 9.834961
2.300000 4.200000 9.921264
2.300000 4.300000 9.994352
2.300000 4.400000 8.899290
2.300000 4.500000 10.117852
2.300000 4.600000 8.545254
2.300000 4.700000 8.758400
2.300000 4.800000 9.291471
2.300000 4.900000 9.274461
2.300000 5.000000 9.261613
2.400000 0.000000 9.929574
2.400000 0.100000 9.707382
2.400000 0.200000 10.935359
2.400000 0.300000 11.103448
2.400000 0.400000 9.930370
2.400000 0.500000 10.934280
2.400000 0.600000 10.859513
2.400000 0.700000 11.078235
2.400000 0.800000 10.357475
2.400000 0.900000 10.336551
2.400000 1.000000 10.885882
2.400000 1.100000 11.023318
2.400000 1.200000 10.577706
2.400000 1.300000 10.275294
2.400000 1.400000 10.983659
2.400000 1.500000 10.441647
2.400000 1.600000 10.872761
2.400000 1.700000 9.234250
2.400000 1.800000 10.042857
2.400000 1.900000 11.012609
2.400000 2.000000 9.924535
2.400000 2.100000 9.489680
2.400000 2.200000 10.689260
2.400000 2.300000 11.107981
2.400000 2.400000 10.957053
2.400000 2.500000 9.876188
2.400000 2.600000 11.106489
2.400000 2.700000 10.604512
2.400000 2.800000 9.430342
2.400000 2.900000 10.678220
2.400000 3.000000 10.741103
2.400000 3.100000 10.069592
2.400000 3.200000 9.795538
2.400000 3.300000 10.213203
2.400000 3.400000 9.263352
2.400000 3.500000 10.080610
2.400000 3.600000 10.671330
2.400000 3.700000 8.929876
2.400000 3.800000 9.113767
2.400000 3.900000 9.756755
2.400000 4.000000 10.144229
2.400000 4.100000 9.886343
2.400000 4.200000 9.803887
2.400000 4.300000 9.501468
2.400000 4.400000 9.249530
2.400000 4.500000 7.371117
2.400000 4.600000 9.246598
2.400000 4.700000 9.804150
2.400000 4.800000 9.085011
2.400000 4.900000 7.748825
2.400000 5.000000 9.012797
2.500000 0.000000 10.937541
2.500000 0.100000 8.881407
2.500000 0.200000 8.321815
2.500000 0.300000 10.828484
2.500000 0.400000 9.480954
2.500000 0.500000 8.468476
2.500000 0.600000 8.689111
2.500000 0.700000 9.243488
2.500000 0.800000 9.388733
2.500000 0.900000 9.400874
2.500000 1.000000 9.506568
2.500000 1.100000 8.749245
2.500000 1.200000 5.036206
2.500000 1.300000 7.508700
2.500000 1.400000 9.030149
2.500000 1.500000 10.297729
2.500000 1.600000 6.339291
2.500000 1.700000 7.300287
2.500000 1.800000 10.098651
2.500000 1.900000 10.623202
2.500000 2.000000 9.462791
2.500000 2.100000 8.216628
2.500000 2.200000 8.851378
2.500000 2.300000 10.161122
2.500000 2.400000 7.572719
2.500000 2.500000 10.160886
2.500000 2.600000 8.337251
2.500000 2.700000 6.693541
2.500000 2.800000 7.953172
2.500000 2.900000 10.375379
2.500000 3.000000 7.225223
2.500000 3.100000 7.704422
2.500000 3.200000 9.894431
2.500000 3.300000 8.232137
2.500000 3.400000 6.728521
2.500000 3.500000 3.441339
2.500000 3.600000 8.032851
2.500000 3.700000 9.176307
2.500000 3.800000 9.278502
2.500000 3.900000 9.812694
2.500000 4.000000 9.059209
2.500000 4.100000 9.545861
2.500000 4.200000 8.066087
2.500000 4.300000 9.303965
2.500000 4.400000 5.264396
2.500000 4.500000 9.927753
2.500000 4.600000 9.263163
2.500000 4.700000 7.790267
2.500000 4.800000 8.617073
2.500000 4.900000 8.586023
2.500000 5.000000 7.148482
2.600000 0.000000 10.636073
2.600000 0.100000 11.048987
2.600000 0.200000 10.472537
2.600000 0.300000 10.319063
2.600000 0.400000 10.860267
2.600000 0.500000 10.959165
2.600000 0.600000 10.539210
2.600000 0.700000 10.980284
2.600000 0.800000 10.723367
2.600000 0.900000 10.299683
2.600000 1.000000 8.996599
2.600000 1.100000 10.390079
2.600000 1.200000 11.086372
2.600000 1.300000 10.667926
2.600000 1.400000 10.885205
2.600000 1.500000 10.743728
2.600000 1.600000 10.625254
2.600000 1.700000 10.442836
2.600000 1.800000 10.440694
2.600000 1.900000 10.257209
2.600000 2.000000 10.680299
2.600000 2.100000 10.967187
2.600000 2.200000 10.288311
2.600000 2.300000 10.350563
2.600000 2.400000 10.565604
2.600000 2.500000 8.647256
2.600000 2.600000 10.063597
2.600000 2.700000 9.715591
2.600000 2.800000 11.043304
2.600000 2.900000 10.915136
2.600000 3.000000 10.614098
2.600000 3.100000 10.406810
2.600000 3.200000 10.649504
2.600000 3.300000 10.182820
2.600000 3.400000 9.131314
2.600000 3.500000 9.945413
2.600000 3.600000 10.243710
2.600000 3.700000 9.756530
2.600000 3.800000 9.106197
2.600000 3.900000 10.013424
2.600000 4.000000 9.210477
2.600000 4.100000 10.157370
2.600000 4.200000 8.753342
2.600000 4.300000 9.397193
2.600000 4.400000 9.472769
2.600000 4.500000 8.649420
2.600000 4.600000 9.484229
2.600000 4.700000 9.065429
2.600000 4.800000 9.726837
2.600000 4.900000 8.358177
2.600000 5.000000 9.170629
2.700000 0.000000 11.035610
2.700000 0.100000 9.594493
2.700000 0.200000 11.139203
2.700000 0.300000 10.914584
2.700000 0.400000 10.806168
2.700000 0.500000 10.847813
2.700000 0.600000 10.604246
2.700000 0.700000 10.466999
2.700000 0.800000 10.688984
2.700000 0.900000 10.719822
2.700000 1.000000 10.732156
2.700000 1.100000 9.993639
2.700000 1.200000 11.059809
2.700000 1.300000 10.589355
2.700000 1.400000 10.174517
2.700000 1.500000 11.126337
2.700000 1.600000 9.955521
2.700000 1.700000 10.244328
2.700000 1.800000 11.220336
2.700000 1.900000 11.031055
2.700000 2.000000 11.184696
2.700000 2.100000 11.078445
2.700000 2.200000 10.234429
2.700000 2.300000 11.032057
2.700000 2.400000 10.959782
2.700000 2.500000 10.730018
2.700000 2.600000 10.761617
2.700000 2.700000 10.766362
2.700000 2.800000 10.284901
2.700000 2.900000 9.422019
2.700000 3.000000 10.269171
2.700000 3.100000 9.697229
2.700000 3.200000 10.771193
2.700000 3.300000 10.383881
2.700000 3.400000 10.442479
2.700000 3.500000 10.071058
2.700000 3.600000 10.629861
2.700000 3.700000 10.390219
2.700000 3.800000 10.459501
2.700000 3.900000 9.844191
2.700000 4.000000 9.547155
2.700000 4.100000 9.876587
2.700000 4.200000 9.353929
2.700000 4.300000 9.656448
2.700000 4.400000 8.200614
2.700000 4.500000 8.602129
2.700000 4.600000 8.137721
2.700000 4.700000 9.125709
2.700000 4.800000 9.235184
2.700000 4.900000 9.784319
2.700000 5.000000 9.603054
2.800000 0.000000 10.727625
2.800000 0.100000 10.817396
2.800000 0.200000 10.834431
2.800000 0.300000 11.150820
2.800000 0.400000 10.944868
2.800000 0.500000 11.048287
2.800000 0.600000 9.996781
2.800000 0.700000 10.695848
2.800000 0.800000 11.013893
2.800000 0.900000 10.998938
2.800000 1.000000 10.904793
2.800000 1.100000 10.043834
2.800000 1.200000 10.288105
2.800000 1.300000 11.285250
2.800000 1.400000 10.370472
2.800000 1.500000 9.152389
2.800000 1.600000 10.642583
2.800000 1.700000 8.847179
2.800000 1.800000 11.000205
2.800000 1.900000 10.841531
2.800000 2.000000 10.998948
2.800000 2.100000 10.990138
2.800000 2.200000 10.480204
2.800000 2.300000 9.955754
2.800000 2.400000 10.739876
2.800000 2.500000 10.408358
2.800000 2.600000 9.607763
2.800000 2.700000 10.810042
2.800000 2.800000 11.073919
2.800000 2.900000 10.582181
2.800000 3.000000 8.919555
2.800000 3.100000 9.970849
2.800000 3.200000 10.746887
2.800000 3.300000 9.937887
2.800000 3.400000 9.875279
2.800000 3.500000 10.066376
2.800000 3.600000 10.290891
2.800000 3.700000 10.380672
2.800000 3.800000 10.087195
2.800000 3.900000 10.114747
2.800000 4.000000 8.298556
2.800000 4.100000 10.122648
2.800000 4.200000 10.015628
2.800000 4.300000 9.668448
2.800000 4.400000 8.647585
2.800000 4.500000 9.743193
2.800000 4.600000 9.959436
2.800000 4.700000 9.012730
2.800000 4.800000 9.694691
2.800000 4.900000 9.571296
2.800000 5.000000 9.499094
2.900000 0.000000 9.504767
2.900000 0.100000 10.944647
2.900000 0.200000 10.792549
2.900000 0.300000 10.789428
2.900000 0.400000 10.819576
2.900000 0.500000 10.213005
2.900000 0.600000 10.079075
2.900000 0.700000 10.852259
2.900000 0.800000 10.830960
2.900000 0.900000 10.873108
2.900000 1.000000 10.542438
2.900000 1.100000 10.886739
2.900000 1.200000 11.049752
2.900000 1.300000 10.512264
2.900000 1.400000 10.836097
2.900000 1.500000 11.014584
2.900000 1.600000 10.867493
2.900000 1.700000 11.042187
2.900000 1.800000 11.008645
2.900000 1.900000 10.328203
2.900000 2.000000 10.669596
2.900000 2.100000 9.759048
2.900000 2.200000 11.078778
2.900000 2.300000 9.527295
2.900000 2.400000 10.088589
2.900000 2.500000 10.683061
2.900000 2.600000 11.014773
2.900000 2.700000 10.061768
2.900000 2.800000 10.602385
2.900000 2.900000 10.913773
2.900000 3.000000 10.745198
2.900000 3.100000 10.283974
2.900000 3.200000 10.894302
2.900000 3.300000 10.710679
2.900000 3.400000 9.395992
2.900000 3.500000 10.078016
2.900000 3.600000 9.853220
2.900000 3.700000 10.166857
2.900000 3.800000 9.564585
2.900000 3.900000 9.100359
2.900000 4.000000 10.455767
2.900000 4.100000 10.366472
2.900000 4.200000 10.127006
2.900000 4.300000 9.889287
2.900000 4.400000 9.800453
2.900000 4.500000 9.685075
2.900000 4.600000 9.829419
2.900000 4.700000 9.356385
2.900000 4.800000 9.077424
2.900000 4.900000 9.696681
2.900000 5.000000 9.522322
3.000000 0.000000 11.112955
3.000000 0.100000 9.933735
3.000000 0.200000 10.759032
3.000000 0.300000 10.775986
3.000000 0.400000 10.938762
3.000000 0.500000 11.002150
3.000000 0.600000 10.503148
3.000000 0.700000 11.025176
3.000000 0.800000 10.437411
3.000000 0.900000 11.049622
3.000000 1.000000 10.784646
3.000000 1.100000 10.607292
3.000000 1.200000 10.264365
3.000000 1.300000 10.769449
3.000000 1.400000 10.828116
3.000000 1.500000 10.380629
3.000000 1.600000 10.455199
3.000000 1.700000 10.556380
3.000000 1.800000 10.559384
3.000000 1.900000 10.821582
3.000000 2.000000 10.747006
3.000000 2.100000 10.514589
3.000000 2.200000 11.146673
3.000000 2.300000 10.800469
3.000000 2.400000 10.714092
3.000000 2.500000 10.746908
3.000000 2.600000 10.475005
3.000000 2.700000 10.663013
3.000000 2.800000 10.562350
3.000000 2.900000 10.312678
3.000000 3.000000 9.816513
3.000000 3.100000 10.705156
3.000000 3.200000 10.073067
3.000000 3.300000 10.385538
3.000000 3.400000 9.809168
3.000000 3.500000 10.230727
3.000000 3.600000 10.303778
3.000000 3.700000 9.615028
3.000000 3.800000 9.982278
3.000000 3.900000 9.406398
3.000000 4.000000 10.108902
3.000000 4.100000 10.263318
3.000000 4.200000 9.911625
3.000000 4.300000 10.077130
3.000000 4.400000 10.023527
3.000000 4.500000 9.753444
3.000000 4.600000 9.628084
3.000000 4.700000 9.876812
3.000000 4.800000 8.376713
3.000000 4.900000 9.665715
3.000000 5.000000 9.631740
3.100000 0.000000 11.020496
3.100000 0.100000 9.430127
3.100000 0.200000 10.099290
3.100000 0.300000 10.140184
3.100000 0.400000 10.767379
3.100000 0.500000 10.650986
3.100000 0.600000 10.576608
3.100000 0.700000 10.786318
3.100000 0.800000 11.032480
3.100000 0.900000 10.626166
3.100000 1.000000 10.125080
3.100000 1.100000 10.993812
3.100000 1.200000 10.879491
3.100000 1.300000 10.865651
3.100000 1.400000 11.181885
3.100000 1.500000 9.935322
3.100000 1.600000 11.037351
3.100000 1.700000 10.974711
3.100000 1.800000 10.721315
3.100000 1.900000 10.764232
3.100000 2.000000 10.071874
3.100000 2.100000 10.995963
3.100000 2.200000 11.112437
3.100000 2.300000 10.541703
3.100000 2.400000 10.497623
3.100000 2.500000 10.835295
3.100000 2.600000 10.285709
3.100000 2.700000 11.016565
3.100000 2.800000 9.843337
3.100000 2.900000 9.704619
3.100000 3.000000 10.557582
3.100000 3.100000 10.874979
3.100000 3.200000 10.096971
3.100000 3.300000 10.305225
3.100000 3.400000 10.099440
3.100000 3.500000 9.967611
3.100000 3.600000 9.261734
3.100000 3.700000 10.187436
3.100000 3.800000 10.160840
3.100000 3.900000 9.979646
3.100000 4.000000 9.752014
3.100000 4.100000 8.490113
3.100000 4.200000 8.995400
3.100000 4.300000 10.007081
3.100000 4.400000 8.672047
3.100000 4.500000 8.205291
3.100000 4.600000 8.491255
3.100000 4.700000 9.977042
3.100000 4.800000 9.671564
3.100000 4.900000 9.574819
3.100000 5.000000 8.947123
3.200000 0.000000 11.031030
3.200000 0.100000 10.405730
3.200000 0.200000 9.853683
3.200000 0.300000 10.800315
3.200000 0.400000 10.673804
3.200000 0.500000 10.726035
3.200000 0.600000 10.736305
3.200000 0.700000 10.965486
3.200000 0.800000 10.423265
3.200000 0.900000 10.579681
3.200000 1.000000 10.820664
3.200000 1.100000 10.767344
3.200000 1.200000 10.860128
3.200000 1.300000 10.905297
3.200000 1.400000 10.826492
3.200000 1.500000 10.504224
3.200000 1.600000 10.906091
3.200000 1.700000 10.710597
3.200000 1.800000 11.036876
3.200000 1.900000 11.042863
3.200000 2.000000 10.863931
3.200000 2.100000 11.096511
3.200000 2.200000 10.496952
3.200000 2.300000 11.057899
3.200000 2.400000 10.955952
3.200000 2.500000 10.842925
3.200000 2.600000 10.586680
3.200000 2.700000 10.938375
3.200000 2.800000 10.665266
3.200000 2.900000 10.521750
3.200000 3.000000 10.172045
3.200000 3.100000 10.436558
3.200000 3.200000 10.466553
3.200000 3.300000 10.815597
3.200000 3.400000 9.628800
3.200000 3.500000 10.032882
3.200000 3.600000 10.593577
3.200000 3.700000 9.406471
3.200000 3.800000 9.724446
3.200000 3.900000 9.822859
3.200000 4.000000 9.860637
3.200000 4.100000 10.039535
3.200000 4.200000 8.751893
3.200000 4.300000 9.454058
3.200000 4.400000 9.484072
3.200000 4.500000 9.946316
3.200000 4.600000 9.401665
3.200000 4.700000 8.702364
3.200000 4.800000 8.927414
3.200000 4.900000 9.139239
3.200000 5.000000 9.347800
3.300000 0.000000 10.147709
3.300000 0.100000 10.173822
3.300000 0.200000 10.442854
3.300000 0.300000 9.767885
3.300000 0.400000 10.699915
3.300000 0.500000 10.737437
3.300000 0.600000 10.721644
3.300000 0.700000 11.021310
3.300000 0.800000 10.495931
3.300000 0.900000 10.008010
3.300000 1.000000 10.646972
3.300000 1.100000 10.938494
3.300000 1.200000 10.830886
3.300000 1.300000 10.677339
3.300000 1.400000 10.950173
3.300000 1.500000 10.801395
3.300000 1.600000 10.493961
3.300000 1.700000 10.948883
3.300000 1.800000 10.887786
3.300000 1.900000 10.305107
3.300000 2.000000 10.556055
3.300000 2.100000 10.873264
3.300000 2.200000 11.076676
3.300000 2.300000 10.297213
3.300000 2.400000 10.562657
3.300000 2.500000 10.860774
3.300000 2.600000 10.236089
3.300000 2.700000 10.472303
3.300000 2.800000 10.692377
3.300000 2.900000 10.756249
3.300000 3.000000 10.576542
3.300000 3.100000 10.102276
3.300000 3.200000 10.158541
3.300000 3.300000 10.783088
3.300000 3.400000 9.928798
3.300000 3.500000 8.993285
3.300000 3.600000 10.473014
3.300000 3.700000 10.146945
3.300000 3.800000 9.874047
3.300000 3.900000 10.222869
3.300000 4.000000 9.875854
3.300000 4.100000 10.248442
3.300000 4.200000 9.045644
3.300000 4.300000 9.656168
3.300000 4.400000 9.729405
3.300000 4.500000 9.173755
3.300000 4.600000 9.476128
3.300000 4.700000 9.598304
3.300000 4.800000 9.578884
3.300000 4.900000 9.477669
3.300000 5.000000 9.671017
3.400000 0.000000 10.908868
3.400000 0.100000 11.004094
3.400000 0.200000 10.924181
3.400000 0.300000 10.711961
3.400000 0.400000 10.003301
3.400000 0.500000 10.706151
3.400000 0.600000 10.915615
3.400000 0.700000 10.788107
3.400000 0.800000 11.030886
3.400000 0.900000 10.391106
3.400000 1.000000 10.062670
3.400000 1.100000 10.788481
3.400000 1.200000 10.898481
3.400000 1.300000 10.542435
3.400000 1.400000 10.378424
3.400000 1.500000 10.905572
3.400000 1.600000 10.925906
3.400000 1.700000 10.745549
3.400000 1.800000 10.658000
3.400000 1.900000 10.980418
3.400000 2.000000 10.343535
3.400000 2.100000 9.259355
3.400000 2.200000 10.761697
3.400000 2.300000 10.602883
3.400000 2.400000 10.557051
3.400000 2.500000 9.682464
3.400000 2.600000 10.705441
3.400000 2.700000 10.768913
3.400000 2.800000 10.535962
3.400000 2.900000 10.713321
3.400000 3.000000 9.950766
3.400000 3.100000 10.416951
3.400000 3.200000 9.927700
3.400000 3.300000 10.395836
3.400000 3.400000 10.490572
3.400000 3.500000 10.381486
3.400000 3.600000 10.068122
3.400000 3.700000 10.260322
3.400000 3.800000 9.964836
3.400000 3.900000 9.934786
3.400000 4.000000 9.557146
3.400000 4.100000 9.971585
3.400000 4.200000 9.435777
3.400000 4.300000 9.795668
3.400000 4.400000 9.720872
3.400000 4.500000 9.558820
3.400000 4.600000 9.419878
3.400000 4.700000 9.455919
3.400000 4.800000 9.094061
3.400000 4.900000 9.478037
3.400000 5.000000 8.573386
3.500000 0.000000 10.579714
3.500000 0.100000 10.824198
3.500000 0.200000 10.700064
3.500000 0.300000 10.482279
3.500000 0.400000 10.661761
3.500000 0.500000 10.802699
3.500000 0.600000 10.707835
3.500000 0.700000 10.925541
3.500000 0.800000 10.190520
3.500000 0.900000 10.638713
3.500000 1.000000 10.460418
3.500000 1.100000 10.936123
3.500000 1.200000 10.784473
3.500000 1.300000 10.972640
3.500000 1.400000 10.218612
3.500000 1.500000 9.331352
3.500000 1.600000 10.871320
3.500000 1.700000 10.302374
3.500000 1.800000 10.557051
3.500000 1.900000 10.850556
3.500000 2.000000 10.768257
3.500000 2.100000 10.795934
3.500000 2.200000 10.962181
3.500000 2.300000 10.736122
3.500000 2.400000 10.910273
3.500000 2.500000 10.588449
3.500000 2.600000 10.576793
3.500000 2.700000 10.573409
3.500000 2.800000 10.652599
3.500000 2.900000 10.414654
3.500000 3.000000 10.412296
3.500000 3.100000 9.720654
3.500000 3.200000 10.560856
3.500000 3.300000 10.265303
3.500000 3.400000 9.874229
3.500000 3.500000 10.041532
3.500000 3.600000 9.914098
3.500000 3.700000 10.122052
3.500000 3.800000 9.719671
3.500000 3.900000 9.527007
3.500000 4.000000 10.166826
3.500000 4.100000 10.070837
3.500000 4.200000 9.763333
3.500000 4.300000 9.655536
3.500000 4.400000 9.814359
3.500000 4.500000 9.410509
3.500000 4.600000 9.818042
3.500000 4.700000 9.071402
3.500000 4.800000 9.841144
3.500000 4.900000 9.569696
3.500000 5.000000 9.373487
3.600000 0.000000 10.442965
3.600000 0.100000 10.570749
3.600000 0.200000 10.574134
3.600000 0.300000 10.777359
3.600000 0.400000 10.693684
3.600000 0.500000 10.563792
3.600000 0.600000 10.084701
3.600000 0.700000 10.686531
3.600000 0.800000 10.455005
3.600000 0.900000 10.813442
3.600000 1.000000 10.822253
3.600000 1.100000 10.898336
3.600000 1.200000 10.619124
3.600000 1.300000 10.418256
3.600000 1.400000 10.761678
3.600000 1.500000 10.392463
3.600000 1.600000 10.808615
3.600000 1.700000 10.427645
3.600000 1.800000 10.748343
3.600000 1.900000 10.546682
3.600000 2.000000 10.957199
3.600000 2.100000 10.369411
3.600000 2.200000 10.344947
3.600000 2.300000 10.104533
3.600000 2.400000 10.352510
3.600000 2.500000 10.899277
3.600000 2.600000 10.231419
3.600000 2.700000 10.396204
3.600000 2.800000 10.390587
3.600000 2.900000 10.435112
3.600000 3.000000 10.681580
3.600000 3.100000 10.440010
3.600000 3.200000 10.569582
3.600000 3.300000 10.489544
3.600000 3.400000 10.015510
3.600000 3.500000 9.982566
3.600000 3.600000 10.313153
3.600000 3.700000 9.758782
3.600000 3.800000 9.456857
3.600000 3.900000 10.060892
3.600000 4.000000 9.646877
3.600000 4.100000 10.202930
3.600000 4.200000 9.909282
3.600000 4.300000 9.206330
3.600000 4.400000 9.918772
3.600000 4.500000 9.429594
3.600000 4.600000 9.531785
3.600000 4.700000 9.521350
3.600000 4.800000 9.562272
3.600000 4.900000 9.452946
3.600000 5.000000 9.454444
3.700000 0.000000 10.494271
3.700000 0.100000 10.517003
3.700000 0.200000 10.695091
3.700000 0.300000 10.753421
3.700000 0.400000 10.315960
3.700000 0.500000 10.297874
3.700000 0.600000 10.796593
3.700000 0.700000 10.591089
3.700000 0.800000 10.756957
3.700000 0.900000 10.747662
3.700000 1.000000 10.715644
3.700000 1.100000 10.648096
3.700000 1.200000 10.815785
3.700000 1.300000 10.674890
3.700000 1.400000 10.428481
3.700000 1.500000 10.682945
3.700000 1.600000 10.496622
3.700000 1.700000 10.372395
3.700000 1.800000 10.496536
3.700000 1.900000 10.697346
3.700000 2.000000 10.717199
3.700000 2.100000 10.368622
3.700000 2.200000 10.505628
3.700000 2.300000 10.355679
3.700000 2.400000 10.662836
3.700000 2.500000 10.632476
3.700000 2.600000 10.688743
3.700000 2.700000 10.445835
3.700000 2.800000 10.383547
3.700000 2.900000 9.681759
3.700000 3.000000 9.613508
3.700000 3.100000 10.486954
3.700000 3.200000 9.662647
3.700000 3.300000 10.250315
3.700000 3.400000 10.286499
3.700000 3.500000 9.961211
3.700000 3.600000 10.091553
3.700000 3.700000 10.063266
3.700000 3.800000 10.020468
3.700000 3.900000 9.780618
3.700000 4.000000 10.135841
3.700000 4.100000 9.688783
3.700000 4.200000 9.263916
3.700000 4.300000 9.621518
3.700000 4.400000 9.765848
3.700000 4.500000 9.607576
3.700000 4.600000 9.673968
3.700000 4.700000 9.738054
3.700000 4.800000 9.517042
3.700000 4.900000 9.570137
3.700000 5.000000 9.101871
3.800000 0.000000 10.324688
3.800000 0.100000 10.514349
3.800000 0.200000 10.568598
3.800000 0.300000 10.559612
3.800000 0.400000 10.555657
3.800000 0.500000 10.402312
3.800000 0.600000 10.738042
3.800000 0.700000 10.769173
3.800000 0.800000 10.659584
3.800000 0.900000 10.651809
3.800000 1.000000 10.586781
3.800000 1.100000 10.131051
3.800000 1.200000 10.681361
3.800000 1.300000 10.802744
3.800000 1.400000 10.790297
3.800000 1.500000 10.323345
3.800000 1.600000 10.785404
3.800000 1.700000 10.883217
3.800000 1.800000 10.449547
3.800000 1.900000 10.763675
3.800000 2.000000 10.217262
3.800000 2.100000 10.281821
3.800000 2.200000 10.669486
3.800000 2.300000 10.761570
3.800000 2.400000 10.496677
3.800000 2.500000 10.632686
3.800000 2.600000 9.788118
3.800000 2.700000 10.650970
3.800000 2.800000 10.549397
3.800000 2.900000 10.537769
3.800000 3.000000 10.568273
3.800000 3.100000 9.928975
3.800000 3.200000 10.130227
3.800000 3.300000 9.915798
3.800000 3.400000 9.462456
3.800000 3.500000 9.738465
3.800000 3.600000 10.308002
3.800000 3.700000 10.141850
3.800000 3.800000 10.056396
3.800000 3.900000 9.601093
3.800000 4.000000 9.750972
3.800000 4.100000 9.878908
3.800000 4.200000 9.894022
3.800000 4.300000 9.925049
3.800000 4.400000 9.659929
3.800000 4.500000 9.553534
3.800000 4.600000 9.183530
3.800000 4.700000 9.476172
3.800000 4.800000 9.612698
3.800000 4.900000 9.016103
3.800000 5.000000 9.569122
3.900000 0.000000 10.607258
3.900000 0.100000 10.089863
3.900000 0.200000 10.335017
3.900000 0.300000 10.490589
3.900000 0.400000 10.475686
3.900000 0.500000 10.564780
3.900000 0.600000 10.473079
3.900000 0.700000 10.718532
3.900000 0.800000 9.447384
3.900000 0.900000 10.425402
3.900000 1.000000 10.497528
3.900000 1.100000 10.222162
3.900000 1.200000 10.715318
3.900000 1.300000 10.426376
3.900000 1.400000 10.773712
3.900000 1.500000 10.816320
3.900000 1.600000 10.628622
3.900000 1.700000 10.239186
3.900000 1.800000 10.783724
3.900000 1.900000 10.372522
3.900000 2.000000 9.931054
3.900000 2.100000 10.764801
3.900000 2.200000 10.723291
3.900000 2.300000 10.489859
3.900000 2.400000 10.175469
3.900000 2.500000 10.412437
3.900000 2.600000 10.354697
3.900000 2.700000 10.462115
3.900000 2.800000 10.709540
3.900000 2.900000 10.103723
3.900000 3.000000 10.241890
3.900000 3.100000 10.142895
3.900000 3.200000 10.213960
3.900000 3.300000 9.689354
3.900000 3.400000 10.348521
3.900000 3.500000 10.117972
3.900000 3.600000 10.112538
3.900000 3.700000 9.994122
3.900000 3.800000 9.688919
3.900000 3.900000 9.428196
3.900000 4.000000 10.040544
3.900000 4.100000 9.692058
3.900000 4.200000 10.003286
3.900000 4.300000 9.345556
3.900000 4.400000 9.599995
3.900000 4.500000 9.446568
3.900000 4.600000 8.462453
3.900000 4.700000 9.460393
3.900000 4.800000 8.954205
3.900000 4.900000 9.146829
3.900000 5.000000 9.288800
4.000000 0.000000 10.114724
4.000000 0.100000 10.615704
4.000000 0.200000 10.601616
4.000000 0.300000 10.528552
4.000000 0.400000 10.679282
4.000000 0.500000 9.444395
4.000000 0.600000 10.496744
4.000000 0.700000 10.689281
4.000000 0.800000 10.602621
4.000000 0.900000 10.444029
4.000000 1.000000 10.673684
4.000000 1.100000 10.231601
4.000000 1.200000 10.588110
4.000000 1.300000 10.651242
4.000000 1.400000 10.714224
4.000000 1.500000 10.427011
4.000000 1.600000 10.362700
4.000000 1.700000 10.340000
4.000000 1.800000 10.602050
4.000000 1.900000 10.529425
4.000000 2.000000 10.239940
4.000000 2.100000 10.026221
4.000000 2.200000 10.585434
4.000000 2.300000 10.495224
4.000000 2.400000 9.869647
4.000000 2.500000 10.528594
4.000000 2.600000 10.353052
4.000000 2.700000 10.531797
4.000000 2.800000 10.418818
4.000000 2.900000 10.170063
4.000000 3.000000 10.194636
4.000000 3.100000 10.029071
4.000000 3.200000 10.284123
4.000000 3.300000 9.773194
4.000000 3.400000 9.930198
4.000000 3.500000 10.248354
4.000000 3.600000 10.161349
4.000000 3.700000 9.959316
4.000000 3.800000 10.128241
4.000000 3.900000 10.179739
4.000000 4.000000 9.794608
4.000000 4.100000 9.624831
4.000000 4.200000 9.734664
4.000000 4.300000 9.282996
4.000000 4.400000 9.019102
4.000000 4.500000 9.755193
4.000000 4.600000 9.521492
4.000000 4.700000 9.590126
4.000000 4.800000 9.540271
4.000000 4.900000 9.258087
4.000000 5.000000 9.394709
4.100000 0.000000 9.978010
4.100000 0.100000 10.411975
4.100000 0.200000 10.046546
4.100000 0.300000 10.662789
4.100000 0.400000 10.247482
4.100000 0.500000 10.513196
4.100000 0.600000 10.268342
4.100000 0.700000 10.437506
4.100000 0.800000 10.475026
4.100000 0.900000 9.978493
4.100000 1.000000 10.627957
4.100000 1.100000 10.577320
4.100000 1.200000 10.336837
4.100000 1.300000 10.548417
4.100000 1.400000 10.397369
4.100000 1.500000 10.748481
4.100000 1.600000 10.612461
4.100000 1.700000 10.611769
4.100000 1.800000 10.180016
4.100000 1.900000 10.525286
4.100000 2.000000 10.436606
4.100000 2.100000 10.574852
4.100000 2.200000 9.847701
4.100000 2.300000 10.216324
4.100000 2.400000 10.392247
4.100000 2.500000 9.149624
4.100000 2.600000 10.294331
4.100000 2.700000 9.913430
4.100000 2.800000 10.346210
4.100000 2.900000 9.697602
4.100000 3.000000 10.486699
4.100000 3.100000 9.981544
4.100000 3.200000 10.229893
4.100000 3.300000 10.055722
4.100000 3.400000 10.372956
4.100000 3.500000 10.241373
4.100000 3.600000 9.995929
4.100000 3.700000 9.032296
4.100000 3.800000 9.911673
4.100000 3.900000 9.576230
4.100000 4.000000 9.924494
4.100000 4.100000 9.769285
4.100000 4.200000 9.973374
4.100000 4.300000 9.068156
4.100000 4.400000 8.773156
4.100000 4.500000 9.493705
4.100000 4.600000 9.414026
4.100000 4.700000 9.484137
4.100000 4.800000 9.592408
4.100000 4.900000 9.303469
4.100000 5.000000 9.278827
4.200000 0.000000 10.132885
4.200000 0.100000 10.490206
4.200000 0.200000 10.589242
4.200000 0.300000 10.096635
4.200000 0.400000 10.425997
4.200000 0.500000 10.012615
4.200000 0.600000 10.554820
4.200000 0.700000 10.498066
4.200000 0.800000 10.452466
4.200000 0.900000 10.512890
4.200000 1.000000 9.879073
4.200000 1.100000 10.512037
4.200000 1.200000 10.446276
4.200000 1.300000 10.539535
4.200000 1.400000 10.424089
4.200000 1.500000 10.353330
4.200000 1.600000 10.348223
4.200000 1.700000 10.138443
4.200000 1.800000 10.169801
4.200000 1.900000 10.085015
4.200000 2.000000 10.065843
4.200000 2.100000 10.132418
4.200000 2.200000 10.555040
4.200000 2.300000 10.314948
4.200000 2.400000 10.102678
4.200000 2.500000 10.611242
4.200000 2.600000 10.351455
4.200000 2.700000 10.592440
4.200000 2.800000 10.443723
4.200000 2.900000 10.481993
4.200000 3.000000 10.286482
4.200000 3.100000 9.265331
4.200000 3.200000 10.208134
4.200000 3.300000 10.084857
4.200000 3.400000 9.721570
4.200000 3.500000 10.104124
4.200000 3.600000 10.198572
4.200000 3.700000 9.952351
4.200000 3.800000 10.106793
4.200000 3.900000 9.856327
4.200000 4.000000 9.740397
4.200000 4.100000 9.664111
4.200000 4.200000 9.667332
4.200000 4.300000 9.481623
4.200000 4.400000 9.711459
4.200000 4.500000 9.700154
4.200000 4.600000 9.666334
4.200000 4.700000 9.483481
4.200000 4.800000 9.101348
4.200000 4.900000 9.007836
4.200000 5.000000 9.456919
4.300000 0.000000 10.566660
4.300000 0.100000 9.757980
4.300000 0.200000 10.343462
4.300000 0.300000 10.335447
4.300000 0.400000 10.177175
4.300000 0.500000 9.744034
4.300000 0.600000 10.026998
4.300000 0.700000 9.827697
4.300000 0.800000 10.679210
4.300000 0.900000 10.292614
4.300000 1.000000 10.574502
4.300000 1.100000 10.048545
4.300000 1.200000 10.561290
4.300000 1.300000 10.599791
4.300000 1.400000 10.302259
4.300000 1.500000 10.497256
4.300000 1.600000 10.406879
4.300000 1.700000 10.545623
4.300000 1.800000 10.610910
4.300000 1.900000 10.233152
4.300000 2.000000 10.072334
4.300000 2.100000 10.124723
4.300000 2.200000 10.271806
4.300000 2.300000 10.083010
4.300000 2.400000 10.442485
4.300000 2.500000 10.114123
4.300000 2.600000 10.356331
4.300000 2.700000 10.307175
4.300000 2.800000 10.439786
4.300000 2.900000 10.372107
4.300000 3.000000 10.049506
4.300000 3.100000 9.728949
4.300000 3.200000 10.115768
4.300000 3.300000 10.178713
4.300000 3.400000 10.147713
4.300000 3.500000 10.041557
4.300000 3.600000 9.970520
4.300000 3.700000 9.744940
4.300000 3.800000 9.687473
4.300000 3.900000 9.987572
4.300000 4.000000 8.525759
4.300000 4.100000 9.516069
4.300000 4.200000 9.840203
4.300000 4.300000 8.976232
4.300000 4.400000 9.652109
4.300000 4.500000 9.319917
4.300000 4.600000 9.493050
4.300000 4.700000 9.048684
4.300000 4.800000 9.099195
4.300000 4.900000 8.752083
4.300000 5.000000 9.443489
4.400000 0.000000 10.538047
4.400000 0.100000 10.454672
4.400000 0.200000 10.305100
4.400000 0.300000 10.363924
4.400000 0.400000 9.909160
4.400000 0.500000 10.012901
4.400000 0.600000 10.260894
4.400000 0.700000 10.344665
4.400000 0.800000 10.407650
4.400000 0.900000 9.612580
4.400000 1.000000 10.440318
4.400000 1.100000 10.313563
4.400000 1.200000 10.248865
4.400000 1.300000 10.334286
4.400000 1.400000 10.470436
4.400000 1.500000 10.327219
4.400000 1.600000 10.426801
4.400000 1.700000 10.379231
4.400000 1.800000 10.383201
4.400000 1.900000 10.102933
4.400000 2.000000 10.236612
4.400000 2.100000 10.168901
4.400000 2.200000 10.093777
4.400000 2.300000 10.093379
4.400000 2.400000 10.300688
4.400000 2.500000 10.009629
4.400000 2.600000 10.127304
4.400000 2.700000 9.904053
4.400000 2.800000 10.052806
4.400000 2.900000 10.246712
4.400000 3.000000 10.132881
4.400000 3.100000 9.994977
4.400000 3.200000 10.002873
4.400000 3.300000 9.842520
4.400000 3.400000 10.125624
4.400000 3.500000 10.116824
4.400000 3.600000 9.856877
4.400000 3.700000 10.025044
4.400000 3.800000 9.512880
4.400000 3.900000 9.636492
4.400000 4.000000 9.632376
4.400000 4.100000 9.950085
4.400000 4.200000 9.371041
4.400000 4.300000 9.272838
4.400000 4.400000 9.413842
4.400000 4.500000 9.513553
4.400000 4.600000 8.699686
4.400000 4.700000 9.338859
4.400000 4.800000 9.304260
4.400000 4.900000 8.819021
4.400000 5.000000 8.909404
4.500000 0.000000 10.258870
4.500000 0.100000 10.202042
4.500000 0.200000 10.339456
4.500000 0.300000 10.242551
4.500000 0.400000 10.366873
4.500000 0.500000 9.976938
4.500000 0.600000 10.143035
4.500000 0.700000 10.426370
4.500000 0.800000 10.451719
4.500000 0.900000 10.141927
4.500000 1.000000 8.962169
4.500000 1.100000 10.392953
4.500000 1.200000 9.071705
4.500000 1.300000 9.831523
4.500000 1.400000 10.321732
4.500000 1.500000 10.304674
4.500000 1.600000 10.038303
4.500000 1.700000 10.003564
4.500000 1.800000 10.342603
4.500000 1.900000 10.437470
4.500000 2.000000 10.333834
4.500000 2.100000 10.004600
4.500000 2.200000 10.271653
4.500000 2.300000 10.241352
4.500000 2.400000 10.365590
4.500000 2.500000 10.060357
4.500000 2.600000 10.145002
4.500000 2.700000 10.145621
4.500000 2.800000 10.006286
4.500000 2.900000 9.940127
4.500000 3.000000 10.137746
4.500000 3.100000 10.047391
4.500000 3.200000 10.398201
4.500000 3.300000 9.819072
4.500000 3.400000 10.049036
4.500000 3.500000 9.732162
4.500000 3.600000 10.031932
4.500000 3.700000 9.666295
4.500000 3.800000 9.666886
4.500000 3.900000 9.627674
4.500000 4.000000 9.152218
4.500000 4.100000 9.524189
4.500000 4.200000 9.525005
4.500000 4.300000 9.339079
4.500000 4.400000 9.472936
4.500000 4.500000 9.313555
4.500000 4.600000 9.587639
4.500000 4.700000 9.457616
4.500000 4.800000 9.278896
4.500000 4.900000 9.330456
4.500000 5.000000 8.912587
4.600000 0.000000 10.288609
4.600000 0.100000 10.063853
4.600000 0.200000 10.055146
4.600000 0.300000 10.288274
4.600000 0.400000 10.318519
4.600000 0.500000 10.078350
4.600000 0.600000 10.178973
4.600000 0.700000 10.181136
4.600000 0.800000 10.263528
4.600000 0.900000 10.154011
4.600000 1.000000 10.385149
4.600000 1.100000 10.179911
4.600000 1.200000 10.415738
4.600000 1.300000 10.470843
4.600000 1.400000 10.259984
4.600000 1.500000 10.100531
4.600000 1.600000 10.108577
4.600000 1.700000 10.046147
4.600000 1.800000 10.102809
4.600000 1.900000 10.140513
4.600000 2.000000 9.786158
4.600000 2.100000 9.719989
4.600000 2.200000 10.326631
4.600000 2.300000 10.069659
4.600000 2.400000 10.386252
4.600000 2.500000 10.029771
4.600000 2.600000 9.894793
4.600000 2.700000 10.224419
4.600000 2.800000 10.190654
4.600000 2.900000 9.976557
4.600000 3.000000 10.143251
4.600000 3.100000 10.178123
4.600000 3.200000 10.117640
4.600000 3.300000 10.003295
4.600000 3.400000 9.653100
4.600000 3.500000 9.868005
4.600000 3.600000 10.023137
4.600000 3.700000 9.746671
4.600000 3.800000 9.248549
4.600000 3.900000 9.820788
4.600000 4.000000 8.981552
4.600000 4.100000 9.377598
4.600000 4.200000 9.716431
4.600000 4.300000 9.540288
4.600000 4.400000 9.557151
4.600000 4.500000 9.392622
4.600000 4.600000 9.470283
4.600000 4.700000 8.893090
4.600000 4.800000 9.304422
4.600000 4.900000 8.893460
4.600000 5.000000 8.866951
4.700000 0.000000 9.939110
4.700000 0.100000 9.941716
4.700000 0.200000 10.223057
4.700000 0.300000 10.107151
4.700000 0.400000 10.106734
4.700000 0.500000 9.184533
4.700000 0.600000 10.232757
4.700000 0.700000 10.244298
4.700000 0.800000 10.367239
4.700000 0.900000 10.131163
4.700000 1.000000 10.358265
4.700000 1.100000 10.069427
4.700000 1.200000 10.297636
4.700000 1.300000 10.195950
4.700000 1.400000 10.344308
4.700000 1.500000 10.043977
4.700000 1.600000 10.186761
4.700000 1.700000 9.916660
4.700000 1.800000 9.991758
4.700000 1.900000 10.255529
4.700000 2.000000 10.268569
4.700000 2.100000 10.213483
4.700000 2.200000 10.106867
4.700000 2.300000 10.126632
4.700000 2.400000 10.220459
4.700000 2.500000 10.230118
4.700000 2.600000 10.164594
4.700000 2.700000 9.982195
4.700000 2.800000 10.108858
4.700000 2.900000 9.639017
4.700000 3.000000 9.765795
4.700000 3.100000 9.956424
4.700000 3.200000 10.133808
4.700000 3.300000 9.712187
4.700000 3.400000 9.881055
4.700000 3.500000 9.911595
4.700000 3.600000 9.842071
4.700000 3.700000 9.211403
4.700000 3.800000 9.473904
4.700000 3.900000 9.460055
4.700000 4.000000 9.759124
4.700000 4.100000 9.847004
4.700000 4.200000 9.626812
4.700000 4.300000 9.521563
4.700000 4.400000 9.226007
4.700000 4.500000 8.943989
4.700000 4.600000 9.365165
4.700000 4.700000 8.849444
4.700000 4.800000 9.481467
4.700000 4.900000 9.217856
4.700000 5.000000 8.996815
4.800000 0.000000 9.920846
4.800000 0.100000 10.150240
4.800000 0.200000 10.431845
4.800000 0.300000 10.117437
4.800000 0.400000 10.183916
4.800000 0.500000 10.179185
4.800000 0.600000 9.859744
4.800000 0.700000 10.032120
4.800000 0.800000 9.609716
4.800000 0.900000 10.017594
4.800000 1.000000 10.080244
4.800000 1.100000 9.220389
4.800000 1.200000 9.939649
4.800000 1.300000 10.231151
4.800000 1.400000 10.206128
4.800000 1.500000 10.137637
4.800000 1.600000 9.980721
4.800000 1.700000 10.258622
4.800000 1.800000 10.282303
4.800000 1.900000 10.037922
4.800000 2.000000 10.150840
4.800000 2.100000 10.261090
4.800000 2.200000 10.219513
4.800000 2.300000 10.045879
4.800000 2.400000 9.919615
4.800000 2.500000 10.326181
4.800000 2.600000 10.082187
4.800000 2.700000 10.521501
4.800000 2.800000 10.177481
4.800000 2.900000 9.279944
4.800000 3.000000 9.802344
4.800000 3.100000 9.657258
4.800000 3.200000 9.890561
4.800000 3.300000 9.970940
4.800000 3.400000 8.553017
4.800000 3.500000 9.852410
4.800000 3.600000 9.868758
4.800000 3.700000 8.774987
4.800000 3.800000 9.236311
4.800000 3.900000 9.117632
4.800000 4.000000 9.667379
4.800000 4.100000 9.860315
4.800000 4.200000 9.244928
4.800000 4.300000 9.483727
4.800000 4.400000 9.503841
4.800000 4.500000 8.766530
4.800000 4.600000 9.013049
4.800000 4.700000 9.345952
4.800000 4.800000 9.329418
4.800000 4.900000 9.181508
4.800000 5.000000 9.200727
4.900000 0.000000 10.072732
4.900000 0.100000 10.203412
4.900000 0.200000 9.881826
4.900000 0.300000 9.948480
4.900000 0.400000 10.322141
4.900000 0.500000 10.037844
4.900000 0.600000 10.146411
4.900000 0.700000 9.793895
4.900000 0.800000 10.198659
4.900000 0.900000 10.057099
4.900000 1.000000 10.147521
4.900000 1.100000 10.145337
4.900000 1.200000 10.263919
4.900000 1.300000 9.937006
4.900000 1.400000 10.209338
4.900000 1.500000 10.121007
4.900000 1.600000 10.257763
4.900000 1.700000 9.745906
4.900000 1.800000 10.174354
4.900000 1.900000 10.147683
4.900000 2.000000 10.172007
4.900000 2.100000 9.886206
4.900000 2.200000 9.465804
4.900000 2.300000 9.914763
4.900000 2.400000 9.653829
4.900000 2.500000 9.980884
4.900000 2.600000 10.165465
4.900000 2.700000 9.992703
4.900000 2.800000 9.578338
4.900000 2.900000 10.044096
4.900000 3.000000 9.864731
4.900000 3.100000 9.844188
4.900000 3.200000 9.527463
4.900000 3.300000 9.666553
4.900000 3.400000 9.648123
4.900000 3.500000 9.236383
4.900000 3.600000 9.586763
4.900000 3.700000 9.485016
4.900000 3.800000 10.004656
4.900000 3.900000 9.414377
4.900000 4.000000 9.446169
4.900000 4.100000 9.584364
4.900000 4.200000 9.150775
4.900000 4.300000 9.496789
4.900000 4.400000 9.089947
4.900000 4.500000 9.445060
4.900000 4.600000 9.123515
4.900000 4.700000 9.236278
4.900000 4.800000 9.059511
4.900000 4.900000 9.206549
4.900000 5.000000 9.159395
5.000000 0.000000 9.971835
5.000000 0.100000 9.985379
5.000000 0.200000 9.851973
5.000000 0.300000 9.895381
5.000000 0.400000 10.127935
5.000000 0.500000 9.846672
5.000000 0.600000 10.070346
5.000000 0.700000 9.720766
5.000000 0.800000 9.980102
5.000000 0.900000 10.063205
5.000000 1.000000 9.989301
5.000000 1.100000 10.166649
5.000000 1.200000 9.689170
5.000000 1.300000 10.169950
5.000000 1.400000 10.103125
5.000000 1.500000 10.181326
5.000000 1.600000 9.754892
5.000000 1.700000 10.510024
5.000000 1.800000 9.905056
5.000000 1.900000 9.968457
5.000000 2.000000 9.971062
5.000000 2.100000 10.115607
5.000000 2.200000 9.759595
5.000000 2.300000 10.272560
5.000000 2.400000 9.776043
5.000000 2.500000 9.721871
5.000000 2.600000 10.051379
5.000000 2.700000 10.057131
5.000000 2.800000 9.991599
5.000000 2.900000 10.026321
5.000000 3.000000 9.907271
5.000000 3.100000 9.740738
5.000000 3.200000 9.914490
5.000000 3.300000 9.917334
5.000000 3.400000 9.834521
5.000000 3.500000 9.866711
5.000000 3.600000 9.664704
5.000000 3.700000 10.040517
5.000000 3.800000 9.709729
5.000000 3.900000 9.564966
5.000000 4.000000 9.517841
5.000000 4.100000 8.754424
5.000000 4.200000 9.399539
5.000000 4.300000 8.499917
5.000000 4.400000 9.241750
5.000000 4.500000 8.978722
5.000000 4.600000 9.307319
5.000000 4.700000 9.274395
5.000000 4.800000 9.377021
5.000000 4.900000 9.054760
5.000000 5.000000 8.814592

